Two-body non-leptonic heavy-to-heavy decays at NNLO in QCD factorization

We evaluate in the framework of QCD factorization the two-loop vertex corrections to the decays $\bar{B}_{(s)}\to D_{(s)}^{(\ast)+} \, L^-$ and $\Lambda_b \to \Lambda_c^+ \, L^-$, where $L$ is a light meson from the set $\{\pi,\rho,K^{(\ast)},a_1\}$. These decays are paradigms of the QCD factorization approach since only the colour-allowed tree amplitude contributes at leading power. Hence they are sensitive to the size of power corrections once their leading-power perturbative expansion is under control. Here we compute the two-loop ${\cal O}(\alpha_s^2)$ correction to the leading-power hard scattering kernels, and give the results for the convoluted kernels almost completely analytically. Our newly computed contribution amounts to a positive shift of the magnitude of the tree amplitude by $\sim 2$\%. We then perform an extensive phenomenological analysis to NNLO in QCD factorization, using the most recent values for non-perturbative input parameters. Given the fact that the NNLO perturbative correction and updated values for form factors increase the theory prediction for branching ratios, while experimental central values have at the same time decreased, we reanalyze the role and potential size of power corrections by means of appropriately chosen ratios of decay channels.

==> convolutedkernels.txt <==
(* Comments/Instructions *)

(* - The conventions are as in equations (44) and (45) (equations (4.2) and (4.3) in JHEP version) *)
(* - One can switch between the pole and MSbar scheme for the b and c quark masses: flagMSbar=0 is for the pole scheme, flagMSbar=1 is for the MSbar scheme. *)
(* - The tree-level results are trivial and therefore not included in the present electronic file *)
(* - In V and Vprime the first/second/third index stands for loop/operator/Gegenbauermoment, respectively *)
(* - L=Log[mu^2/mb^2] *)
(* - In the auxiliary functions appearing at two loops (see bottom of the file), plug in zc as a rational number! *)


(* One-loop *)


V[1,1,0]=(-4*L)/3 + (2*Pi^2*zc*(1 + zc))/(3*(-1 + zc)^3) + 
 (((2*I)/3)*Pi*(-1 + 5*zc + 2*zc^2))/(-1 + zc)^2 - 
 (5 - 18*zc + 5*zc^2)/(-1 + zc)^2 - ((4*I)*Pi*zc^2*HPL[{0}, zc])/
  (-1 + zc)^3 + (2*zc*(1 + zc)*HPL[{0}, zc])/(-1 + zc)^2 + 
 (2*(1 + 10*zc + zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^2) - 
 (4*zc*(1 + zc)*HPL[{2}, zc])/(-1 + zc)^3 - (4*zc^2*HPL[{0, 0}, zc])/
  (-1 + zc)^3;


V[1,1,1]=(2*Pi^2*zc*(1 + 6*zc + zc^2))/(3*(-1 + zc)^4) - 
 ((1 + zc)*(11 - 166*zc + 11*zc^2))/(9*(-1 + zc)^3) - 
 (((2*I)/3)*Pi*(-1 - 2*zc - 23*zc^2 + 2*zc^3))/(-1 + zc)^3 - 
 ((4*I)*Pi*zc^2*(3 + zc)*HPL[{0}, zc])/(-1 + zc)^4 - 
 (2*zc*(-5 - 20*zc + zc^2)*HPL[{0}, zc])/(3*(-1 + zc)^3) - 
 (2*(1 + zc)*(1 - 26*zc + zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^3) - 
 (4*zc*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^4 - 
 (4*zc^2*(3 + zc)*HPL[{0, 0}, zc])/(-1 + zc)^4;


V[1,1,2]=(4*Pi^2*zc*(1 + zc)*(1 + 3*zc + zc^2))/(-1 + zc)^5 + 
 ((2*I)*Pi*zc*(1 + zc)*(1 + 28*zc + zc^2))/(-1 + zc)^4 - 
 (7 - 1368*zc - 4478*zc^2 - 1368*zc^3 + 7*zc^4)/(30*(-1 + zc)^4) - 
 ((24*I)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^5 + 
 (2*zc*(1 + zc)*(1 + 28*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 + 
 (2*(1 + zc)^2*(1 + 28*zc + zc^2)*HPL[{1}, zc])/(-1 + zc)^4 - 
 (24*zc*(1 + zc)*(1 + 3*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^5 - 
 (24*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^5;


V[1,2,0]=0;


V[1,2,1]=0;


V[1,2,2]=0;


Vprime[1,1,0]=(-4*(1 + zc))/(-1 + zc)^2 - (((2*I)/3)*Pi*(1 + 5*zc))/(-1 + zc)^2 - 
 (2*Pi^2*(1 + 4*zc + zc^2))/(9*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*zc*(2 + zc)*HPL[{0}, zc])/(-1 + zc)^3 - 
 (2*(1 + 5*zc)*HPL[{0}, zc])/(3*(-1 + zc)^2) - 
 (4*(1 + zc)*HPL[{1}, zc])/(-1 + zc)^2 + (4*(1 + 4*zc + zc^2)*HPL[{2}, zc])/
  (3*(-1 + zc)^3) + (4*zc*(2 + zc)*HPL[{0, 0}, zc])/(3*(-1 + zc)^3);


Vprime[1,1,1]=(2*Pi^2*(1 + zc)*(1 + 6*zc + zc^2))/(3*(-1 + zc)^4) + 
 (((2*I)/3)*Pi*(1 + 28*zc + 19*zc^2))/(-1 + zc)^3 + 
 (2*(41 + 206*zc + 41*zc^2))/(9*(-1 + zc)^3) - 
 ((4*I)*Pi*zc*(2 + 5*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 + 
 (2*(1 + 28*zc + 19*zc^2)*HPL[{0}, zc])/(3*(-1 + zc)^3) + 
 (8*(5 + 14*zc + 5*zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^3) - 
 (4*(1 + zc)*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^4 - 
 (4*zc*(2 + 5*zc + zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^4;


Vprime[1,1,2]=(-2*(1 + zc)*(73 + 754*zc + 73*zc^2))/(9*(-1 + zc)^4) - 
 (((2*I)/3)*Pi*(1 + 73*zc + 181*zc^2 + 45*zc^3))/(-1 + zc)^4 - 
 (4*Pi^2*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4))/(3*(-1 + zc)^5) + 
 ((8*I)*Pi*zc*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0}, zc])/(-1 + zc)^5 - 
 (2*(1 + 73*zc + 181*zc^2 + 45*zc^3)*HPL[{0}, zc])/(3*(-1 + zc)^4) - 
 (4*(1 + zc)*(23 + 104*zc + 23*zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^4) + 
 (8*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*HPL[{2}, zc])/(-1 + zc)^5 + 
 (8*zc*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0, 0}, zc])/(-1 + zc)^5;


Vprime[1,2,0]=0;


Vprime[1,2,1]=0;


Vprime[1,2,2]=0;







(* Two-loop *)



V[2,1,0]=(-26*L^2)/3 + ((I/405)*Pi^5*zc*(54 - 1166*zc + 2297*zc^2))/(-1 + zc)^3 - 
 ((I/162)*Pi*(6364 - 39533*zc + 6691*zc^2))/(-1 + zc)^2 - 
 (172597 - 609974*zc + 172597*zc^2)/(810*(-1 + zc)^2) - 
 (Pi^4*(6425 + 241093*zc - 101505*zc^2 - 140653*zc^3 + 4720*zc^4))/
  (12150*(-1 + zc)^4) + Pi^3*((((8*I)/9)*Sqrt[zc]*(1 + 3*zc))/(-1 + zc)^3 + 
   ((I/1215)*(-1301 + 18501*zc - 191796*zc^2 + 294296*zc^3))/(-1 + zc)^3) + 
 (80*Pi^2*zc^2*(-1 + 2*zc)*HPL[{-3}, zc])/(27*(-1 + zc)^3) + 
 (2*Pi^2*(-5 + 7*zc)*HPL[{-2}, 1 - zc])/(3*(-1 + zc)^3) - 
 (20*Pi^2*zc*(1 + 5*zc)*HPL[{-2}, zc])/(27*(-1 + zc)^3) + 
 (Pi^2*(-2 + zc)*(12 - 47*zc + 7*zc^2)*HPL[{-1}, 1 - zc])/(9*(-1 + zc)^3) - 
 (2*Pi^2*(1 + zc)*(-15 - 4*zc + 51*zc^2)*HPL[{-1}, zc])/(27*(-1 + zc)^3) - 
 (Pi^4*zc^2*(-2264 + 4483*zc)*HPL[{0}, zc])/(405*(-1 + zc)^3) - 
 (zc*(-22685 + 4631*zc)*HPL[{0}, zc])/(162*(-1 + zc)^2) + 
 ((I/27)*Pi*zc*(-1157 - 6236*zc + 19924*zc^2)*HPL[{0}, zc])/(-1 + zc)^3 + 
 (((2*I)/405)*Pi^3*zc*(-619 + 11025*zc - 8571*zc^2 + 325*zc^3)*HPL[{0}, zc])/
  (-1 + zc)^4 + Pi^2*((4*Sqrt[zc]*(1 + 3*zc))/(9*(-1 + zc)^3) + 
   (zc*(20535 - 280002*zc + 501427*zc^2))/(1215*(-1 + zc)^3))*HPL[{0}, zc] + 
 (((2*I)/27)*Pi*(-353 - 1371*zc + 10196*zc^2)*HPL[{1}, zc])/(-1 + zc)^2 - 
 ((13055 - 79066*zc + 13055*zc^2)*HPL[{1}, zc])/(162*(-1 + zc)^2) + 
 (((2*I)/81)*Pi^3*(-8 + 60*zc - 135*zc^2 + 65*zc^3)*HPL[{1}, zc])/
  (-1 + zc)^3 - (Pi^4*(9085 - 4422*zc - 2246*zc^2 + 4483*zc^3)*HPL[{1}, zc])/
  (405*(-1 + zc)^3) + (2*Pi^2*(-148766 + 217971*zc - 310986*zc^2 + 
    247541*zc^3)*HPL[{1}, zc])/(1215*(-1 + zc)^3) - 
 (((2*I)/9)*Pi*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (((2*I)/9)*Pi*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^3 + (((16*I)/27)*Pi^3*zc*HPL[{2}, zc])/
  (-1 + zc)^3 + (zc*(5481 - 3611*zc + 6484*zc^2)*HPL[{2}, zc])/
  (9*(-1 + zc)^3) - (2*Pi^2*zc*(-24547 - 20190*zc + 46147*zc^2 + 30*zc^3)*
   HPL[{2}, zc])/(405*(-1 + zc)^4) - 
 (((4*I)/27)*Pi*(-24 - 751*zc + 4723*zc^2 + 60*zc^3)*HPL[{2}, zc])/
  (-1 + zc)^3 - (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{2}, zc])/(9*(-1 + zc)^3) + 
 (((2*I)/9)*Pi*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 + (((4*I)/3)*Pi*zc^2*(-7 + 5*zc)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (9*(-1 + zc)^3) + (((4*I)/3)*Pi*zc^2*(-7 + 5*zc)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (9*(-1 + zc)^3) + (4*zc^2*(-7 + 5*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) + (4*Pi^2*zc^2*(-850 + 1671*zc)*HPL[{3}, zc])/
  (27*(-1 + zc)^3) - (2*zc*(4805 - 4373*zc + 6756*zc^2)*HPL[{3}, zc])/
  (27*(-1 + zc)^3) + (((4*I)/27)*Pi*zc*(-243 + 4017*zc - 4132*zc^2 + 70*zc^3)*
   HPL[{3}, zc])/(-1 + zc)^4 - (((8*I)/3)*Pi*zc^2*(-7 + 5*zc)*
   HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{3}, zc/(1 - zc)])/
  (9*(-1 + zc)^3) - (8*zc^2*(-7 + 5*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) - (8*zc^2*(-7 + 5*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) + (((16*I)/9)*Pi*zc^2*(-168 + 331*zc)*HPL[{4}, zc])/
  (-1 + zc)^3 - (4*zc*(2133 - 2178*zc + 149*zc^2 + 40*zc^3)*HPL[{4}, zc])/
  (27*(-1 + zc)^4) + (4*zc^2*(-7 + 5*zc)*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (8*zc^2*HPL[{5}, zc])/(9*(-1 + zc)^3) + 
 (((4*I)/9)*Pi^3*(1 + zc)*HPL[{plus}, Sqrt[zc]])/(-1 + zc)^2 + 
 Pi^2*((-8*Sqrt[zc]*(1 + 6*zc + zc^2))/(27*(-1 + zc)^3) - 
   (2*(1 - 11*zc + 4*zc^2))/(9*(-1 + zc)^2))*HPL[{plus}, Sqrt[zc]] - 
 (((64*I)/9)*Pi*zc^2*(-1 + 2*zc)*HPL[{-3, 0}, zc])/(-1 + zc)^3 - 
 (64*zc^2*(-1 + 2*zc)*HPL[{-3, 2}, zc])/(9*(-1 + zc)^3) + 
 (((80*I)/9)*Pi*zc^2*HPL[{-2, 0}, zc])/(-1 + zc)^3 + 
 (80*zc*HPL[{-2, 2}, zc])/(9*(-1 + zc)^2) + 
 (((8*I)/9)*Pi*(1 + zc)*(-1 - zc + 10*zc^2)*HPL[{-1, 0}, zc])/(-1 + zc)^3 + 
 (8*(1 + zc)*(9 - 2*zc + 9*zc^2)*HPL[{-1, 2}, zc])/(9*(-1 + zc)^3) + 
 (((4*I)/27)*Pi^3*zc^2*(-172 + 339*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (((2*I)/9)*Pi*zc*(22 - 1309*zc + 2280*zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 (zc*(-9784 - 89696*zc + 287445*zc^2)*HPL[{0, 0}, zc])/(405*(-1 + zc)^3) + 
 (2*Pi^2*zc*(-138 + 2514*zc - 1189*zc^2 + 109*zc^3)*HPL[{0, 0}, zc])/
  (81*(-1 + zc)^4) - (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(9*(-1 + zc)^3) + 
 (4*zc^2*(-7 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(3*(-1 + zc)^3) + 
 L*((26*Pi^2*zc*(1 + zc))/(3*(-1 + zc)^3) - (52*(1 - 4*zc + zc^2))/
    (-1 + zc)^2 + (((26*I)/3)*Pi*(-1 + 5*zc + 2*zc^2))/(-1 + zc)^2 - 
   ((52*I)*Pi*zc^2*HPL[{0}, zc])/(-1 + zc)^3 + (26*zc*(1 + zc)*HPL[{0}, zc])/
    (-1 + zc)^2 + (26*(1 + 10*zc + zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^2) - 
   (52*zc*(1 + zc)*HPL[{2}, zc])/(-1 + zc)^3 - (52*zc^2*HPL[{0, 0}, zc])/
    (-1 + zc)^3) - (((16*I)/9)*Pi^3*zc*HPL[{0, plus}, Sqrt[zc]])/
  (-1 + zc)^3 + (8*Pi^2*zc^2*HPL[{0, plus}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (16*Pi^2*(1 + 2*zc)*(2 - 5*zc + 5*zc^2)*HPL[{1, -2}, zc])/(27*(-1 + zc)^3) + 
 (((4*I)/27)*Pi^3*zc^2*(-172 + 339*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 ((-413 - 3912*zc + 19865*zc^2)*HPL[{1, 0}, zc])/(27*(-1 + zc)^2) + 
 (2*Pi^2*(-475 + 3082*zc + 2962*zc^2 + 545*zc^3)*HPL[{1, 0}, zc])/
  (405*(-1 + zc)^3) - (((2*I)/9)*Pi*(-15 + 443*zc - 2552*zc^2 + 2224*zc^3)*
   HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (9*(-1 + zc)^3) + (4*zc^2*(-7 + 5*zc)*HPL[{2}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(3*(-1 + zc)^3) - (4*Pi^2*(1 + zc)*HPL[{1, 1}, zc])/
  (27*(-1 + zc)) - (((2*I)/9)*Pi*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*
   HPL[{1, 1}, zc])/(-1 + zc)^3 + 
 (2*(3281 - 914*zc + 3281*zc^2)*HPL[{1, 1}, zc])/(9*(-1 + zc)^2) - 
 (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 1}, zc])/
  (9*(-1 + zc)^3) + (4*zc^2*(-7 + 5*zc)*HPL[{2}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(3*(-1 + zc)^3) + 
 (((8*I)/27)*Pi*(7 - 30*zc - 30*zc^2 + 35*zc^3)*HPL[{1, 2}, zc])/
  (-1 + zc)^3 + (4*Pi^2*(1009 - 520*zc - 852*zc^2 + 1671*zc^3)*
   HPL[{1, 2}, zc])/(27*(-1 + zc)^3) - 
 (2*(2185 - 2003*zc - 2170*zc^2 + 2216*zc^3)*HPL[{1, 2}, zc])/
  (9*(-1 + zc)^3) + (((16*I)/9)*Pi*zc^2*(-168 + 331*zc)*HPL[{1, 3}, zc])/
  (-1 + zc)^3 - (8*(-65 - 27*zc + 90*zc^2 + 20*zc^3)*HPL[{1, 3}, zc])/
  (27*(-1 + zc)^3) + (8*(-347 + 176*zc)*HPL[{1, 4}, zc])/(9*(-1 + zc)^3) + 
 (20*Pi^2*zc*HPL[{2, 0}, zc])/(27*(-1 + zc)^3) + 
 (((4*I)/9)*Pi*zc*(46 - 650*zc + 637*zc^2 + 15*zc^3)*HPL[{2, 0}, zc])/
  (-1 + zc)^4 - (2*(-54 - 1444*zc + 8695*zc^2 + 117*zc^3)*HPL[{2, 0}, zc])/
  (27*(-1 + zc)^3) + (8*Pi^2*zc*HPL[{2, 1}, zc])/(27*(-1 + zc)^2) + 
 (((4*I)/3)*Pi*zc^2*(-7 + 5*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 - 
 (2*zc*(2754 + 2587*zc + 31*zc^2)*HPL[{2, 1}, zc])/(9*(-1 + zc)^3) - 
 (((16*I)/9)*Pi*zc*HPL[{2, 2}, zc])/(-1 + zc)^3 + 
 (4*zc*(721 - 1323*zc + 681*zc^2 + 17*zc^3)*HPL[{2, 2}, zc])/
  (9*(-1 + zc)^4) + (8*zc*(1 + zc)*HPL[{2, 3}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*zc^2*(-168 + 331*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (2*zc*(-546 + 8109*zc - 8290*zc^2 + 151*zc^3)*HPL[{3, 0}, zc])/
  (27*(-1 + zc)^4) + (4*zc*(-1415 + 2678*zc - 1483*zc^2 + 28*zc^3)*
   HPL[{3, 1}, zc])/(9*(-1 + zc)^4) - 
 (8*zc^2*(-166 + 331*zc)*HPL[{3, 2}, zc])/(9*(-1 + zc)^3) + 
 (4*zc^2*(-667 + 1324*zc)*HPL[{4, 0}, zc])/(9*(-1 + zc)^3) + 
 (16*zc^2*(-167 + 331*zc)*HPL[{4, 1}, zc])/(9*(-1 + zc)^3) - 
 (8*Sqrt[zc]*HPL[{plus, 0}, Sqrt[zc]])/(3*(-1 + zc)) + 
 (4*Pi^2*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (((32*I)/9)*Pi*Sqrt[zc]*(1 + 3*zc)*HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^3 + 
 (4*Pi^2*(1 + zc)*HPL[{plus, plus}, Sqrt[zc]])/(27*(-1 + zc)) - 
 (64*zc^2*(-1 + 2*zc)*HPL[{-3, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (4*(-5 + 7*zc)*HPL[{-2, 0, 0}, 1 - zc])/(3*(-1 + zc)^3) + 
 (80*zc^2*HPL[{-2, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (2*(-2 + zc)*(12 - 47*zc + 7*zc^2)*HPL[{-1, 0, 0}, 1 - zc])/
  (9*(-1 + zc)^3) + (8*(1 + zc)*(-1 - zc + 10*zc^2)*HPL[{-1, 0, 0}, zc])/
  (9*(-1 + zc)^3) + (4*Pi^2*zc^2*(-172 + 339*zc)*HPL[{0, 0, 0}, zc])/
  (27*(-1 + zc)^3) - (((4*I)/9)*Pi*zc^2*(58 + 29*zc + 9*zc^2)*
   HPL[{0, 0, 0}, zc])/(-1 + zc)^4 - 
 (2*zc*(735 - 66852*zc + 102647*zc^2)*HPL[{0, 0, 0}, zc])/(405*(-1 + zc)^3) - 
 (16*Pi^2*zc*HPL[{0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (16*Sqrt[zc]*(1 + zc)*HPL[{0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (16*Pi^2*zc*HPL[{0, plus, plus}, Sqrt[zc]])/(27*(-1 + zc)^2) - 
 (((64*I)/9)*Pi*zc^2*(-1 + 2*zc)*HPL[{1, -2, 0}, zc])/(-1 + zc)^3 - 
 (64*(2 + zc + 2*zc^2)*HPL[{1, -2, 2}, zc])/(9*(-1 + zc)^2) + 
 (4*Pi^2*zc*(-6 - 172*zc + 339*zc^2)*HPL[{1, 0, 0}, zc])/(27*(-1 + zc)^3) - 
 (((4*I)/9)*Pi*(-11 + 30*zc + 70*zc^2 + 9*zc^3)*HPL[{1, 0, 0}, zc])/
  (-1 + zc)^3 - (2*(-767 + 16362*zc - 111132*zc^2 + 100037*zc^3)*
   HPL[{1, 0, 0}, zc])/(405*(-1 + zc)^3) + 
 (((4*I)/9)*Pi*(-1 + 3*zc)*(-2 - 6*zc + 5*zc^2)*HPL[{1, 1, 0}, zc])/
  (-1 + zc)^3 - (2*(-10 + 64*zc - 103*zc^2 + 21*zc^3)*HPL[{1, 1, 0}, zc])/
  (9*(-1 + zc)^3) + (((4*I)/3)*Pi*zc^2*(-7 + 5*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 - (2*(-1 + 2*zc)*(7 - 47*zc + 12*zc^2)*HPL[{1, 1, 1}, zc])/
  (9*(-1 + zc)^3) + (4*(2 - 2*zc - 23*zc^2 + 17*zc^3)*HPL[{1, 1, 2}, zc])/
  (9*(-1 + zc)^3) - (((8*I)/9)*Pi*zc^2*(-168 + 331*zc)*HPL[{1, 2, 0}, zc])/
  (-1 + zc)^3 + (2*(17 - 51*zc - 189*zc^2 + 151*zc^3)*HPL[{1, 2, 0}, zc])/
  (27*(-1 + zc)^3) + (4*(13 - 19*zc - 40*zc^2 + 28*zc^3)*HPL[{1, 2, 1}, zc])/
  (9*(-1 + zc)^3) - (8*(331 + 163*zc + 331*zc^2)*HPL[{1, 2, 2}, zc])/
  (9*(-1 + zc)^2) + (8*zc*(-1 - 335*zc + 662*zc^2)*HPL[{1, 3, 0}, zc])/
  (9*(-1 + zc)^3) + (16*(331 + 163*zc + 331*zc^2)*HPL[{1, 3, 1}, zc])/
  (9*(-1 + zc)^2) + (((8*I)/9)*Pi*zc*HPL[{2, 0, 0}, zc])/(-1 + zc)^3 + 
 (4*zc*(403 - 9735*zc + 9827*zc^2 + 225*zc^3)*HPL[{2, 0, 0}, zc])/
  (135*(-1 + zc)^4) + (((16*I)/9)*Pi*zc*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 + 
 (4*zc*(1 - 22*zc + 15*zc^2)*HPL[{2, 1, 0}, zc])/(9*(-1 + zc)^3) + 
 (4*zc^2*(-7 + 5*zc)*HPL[{2, 1, 1}, zc])/(3*(-1 + zc)^3) - 
 (16*zc*HPL[{2, 1, 2}, zc])/(9*(-1 + zc)^2) + 
 (4*zc*(-1 + 3*zc)*HPL[{2, 2, 0}, zc])/(9*(-1 + zc)^3) + 
 (16*zc*HPL[{2, 2, 1}, zc])/(9*(-1 + zc)^2) - 
 (8*zc^2*(-168 + 331*zc)*HPL[{3, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (16*zc^2*HPL[{3, 1, 0}, zc])/(9*(-1 + zc)^3) + 
 (32*Pi^2*zc*HPL[{minus, 0, plus}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (64*Sqrt[zc]*(1 + 3*zc)*HPL[{plus, 0, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (32*Sqrt[zc]*(1 + 6*zc + zc^2)*HPL[{plus, 0, minus}, Sqrt[zc]])/
  (9*(-1 + zc)^3) + (((16*I)/9)*Pi*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/
  (-1 + zc)^2 - (4*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)) - 
 (2*zc^2*(121 - 43*zc + 18*zc^2)*HPL[{0, 0, 0, 0}, zc])/(9*(-1 + zc)^4) - 
 (((64*I)/9)*Pi*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^3 + 
 (16*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (64*zc^2*(-1 + 2*zc)*HPL[{1, -2, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (2*(-275 - 116*zc + 1429*zc^2 + 270*zc^3)*HPL[{1, 0, 0, 0}, zc])/
  (135*(-1 + zc)^3) + (4*(-1 + 3*zc)*(-2 - 6*zc + 5*zc^2)*
   HPL[{1, 1, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (4*zc^2*(-7 + 5*zc)*HPL[{1, 1, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (4*zc^2*(-7 + 5*zc)*HPL[{1, 1, 1, 1}, zc])/(3*(-1 + zc)^3) - 
 (8*zc*(2 - 168*zc + 331*zc^2)*HPL[{1, 2, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (16*zc*HPL[{1, 2, 1, 0}, zc])/(9*(-1 + zc)^2) + 
 (20*zc*HPL[{2, 0, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (16*zc*HPL[{2, 1, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (8*(1 + zc)^2*HPL[{plus, 0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (32*(1 + zc)*HPL[{plus, plus, 0, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (16*(1 + zc)*HPL[{plus, plus, 0, minus}, Sqrt[zc]])/(9*(-1 + zc)) - 
 (128*zc^2*HPL[{0, 0, plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (32*zc*(1 + zc)*HPL[{0, plus, 0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (128*zc*HPL[{0, plus, plus, 0, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (64*zc*HPL[{0, plus, plus, 0, minus}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (8*zc*HPL[{1, 0, 0, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (64*zc*HPL[{minus, 0, plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 Pi^2*((4*Sqrt[zc])/(3*(-1 + zc)^2) + (-1317270 + 1482749*zc - 921659*zc^2 + 
     380250*zc^3)/(2430*(-1 + zc)^3) + (32*(2 + zc + 2*zc^2)*Log[2])/
    (9*(-1 + zc)^2)) + flagMSbar*(128/9 + (32*L)/3 + 
   ((16*I)*Pi*zc*(1 + 5*zc)*Log[zc])/(-1 + zc)^3 - 
   (32*zc*(-8 - 11*zc + zc^2)*Log[zc])/(3*(-1 + zc)^3) + 
   (16*Pi^2*zc*(1 + 4*zc + zc^2)*Log[zc])/(3*(-1 + zc)^4) - 
   (96*zc*(1 + zc)*Log[1 - zc]*Log[zc])/(-1 + zc)^3 - 
   ((32*I)*Pi*zc^2*(2 + zc)*Log[zc]^2)/(-1 + zc)^4 + 
   (16*zc*(1 + 5*zc)*Log[zc]^2)/(-1 + zc)^3 - (16*zc^2*(2 + zc)*Log[zc]^3)/
    (-1 + zc)^4 - (32*zc*(1 + 4*zc + zc^2)*Log[zc]*PolyLog[2, zc])/
    (-1 + zc)^4) + (2*Pi^2*(6084 - 3083*zc - 2369*zc^2 + 4692*zc^3)*Zeta[3])/
  (27*(-1 + zc)^3) - (2*(-101132 + 59797*zc - 162472*zc^2 + 165707*zc^3)*
   Zeta[3])/(135*(-1 + zc)^3) + 
 (((4*I)/27)*Pi*(-10 + 559*zc - 8238*zc^2 + 8168*zc^3 + 97*zc^4)*Zeta[3])/
  (-1 + zc)^4 - (((32*I)/9)*Pi*zc^2*(-171 + 337*zc)*HPL[{0}, zc]*Zeta[3])/
  (-1 + zc)^3 + (4*zc*(2529 - 40860*zc + 40616*zc^2 + 595*zc^3)*HPL[{0}, zc]*
   Zeta[3])/(135*(-1 + zc)^4) - (((32*I)/9)*Pi*zc^2*(-171 + 337*zc)*
   HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (4*(-146 - 60*zc + 105*zc^2 + 119*zc^3)*HPL[{1}, zc]*Zeta[3])/
  (27*(-1 + zc)^3) - (16*zc*(-1 + 2*zc)*HPL[{2}, zc]*Zeta[3])/
  (9*(-1 + zc)^3) - (32*zc^2*(-171 + 337*zc)*HPL[{0, 0}, zc]*Zeta[3])/
  (9*(-1 + zc)^3) - (32*zc*(2 - 172*zc + 337*zc^2)*HPL[{1, 0}, zc]*Zeta[3])/
  (9*(-1 + zc)^3) + (3*((8*L^2)/9 - (((16*I)/9)*Pi^3*zc^2)/(-1 + zc)^3 + 
    (8*Pi^2*(1 + zc)*(1 - 11*zc + 7*zc^2))/(27*(-1 + zc)^3) - 
    (((8*I)/27)*Pi*(-11 + 55*zc + 10*zc^2))/(-1 + zc)^2 + 
    (2*(493 - 2282*zc + 493*zc^2))/(81*(-1 + zc)^2) - 
    (8*Pi^2*zc^2*HPL[{0}, zc])/(3*(-1 + zc)^3) - 
    (((16*I)/9)*Pi*(-4 + zc)*zc^2*HPL[{0}, zc])/(-1 + zc)^3 - 
    (4*zc*(13 + 11*zc)*HPL[{0}, zc])/(9*(-1 + zc)^2) + 
    (8*(1 - 110*zc + zc^2)*HPL[{1}, zc])/(27*(-1 + zc)^2) - 
    (((16*I)/9)*Pi*(-1 + 5*zc + 2*zc^2)*HPL[{1}, zc])/(-1 + zc)^2 + 
    (((32*I)/3)*Pi*zc^2*HPL[{2}, zc])/(-1 + zc)^3 - 
    (8*zc*(-11 - 2*zc + zc^2)*HPL[{2}, zc])/(9*(-1 + zc)^3) - 
    (16*zc*HPL[{3}, zc])/(3*(-1 + zc)^2) - 
    (((16*I)/3)*Pi*zc^2*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
    (8*zc*(-3 + 8*zc + zc^2)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3) + 
    L*((-8*Pi^2*zc*(1 + zc))/(9*(-1 + zc)^3) - 
      (((8*I)/9)*Pi*(-1 + 5*zc + 2*zc^2))/(-1 + zc)^2 + 
      (4*(35 - 142*zc + 35*zc^2))/(27*(-1 + zc)^2) + 
      (((16*I)/3)*Pi*zc^2*HPL[{0}, zc])/(-1 + zc)^3 - 
      (8*zc*(1 + zc)*HPL[{0}, zc])/(3*(-1 + zc)^2) - 
      (8*(1 + 10*zc + zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^2) + 
      (16*zc*(1 + zc)*HPL[{2}, zc])/(3*(-1 + zc)^3) + 
      (16*zc^2*HPL[{0, 0}, zc])/(3*(-1 + zc)^3)) - 
    (8*(-1 + 5*zc + 2*zc^2)*HPL[{1, 0}, zc])/(9*(-1 + zc)^2) - 
    (16*(1 + 10*zc + zc^2)*HPL[{1, 1}, zc])/(9*(-1 + zc)^2) + 
    (16*zc^2*HPL[{2, 0}, zc])/(3*(-1 + zc)^3) + 
    (32*zc*(1 + zc)*HPL[{2, 1}, zc])/(3*(-1 + zc)^3) - 
    (32*zc^2*HPL[{0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
    (16*(-3 + zc)*zc*Zeta[3])/(3*(-1 + zc)^3)))/2 + 
 ((16*L^2)/9 - (((128*I)/9)*Pi^3*zc^2)/(-1 + zc)^2 - 
   (((4*I)/9)*Pi*(-97 + zc + 210*zc^2))/(-1 + zc)^2 - 
   (2*(413 + 542*zc + 413*zc^2))/(27*(-1 + zc)^2) - 
   (8*Pi^4*(2 - zc - 3*zc^2 + 6*zc^3))/(27*(-1 + zc)^3) + 
   Pi^2*(-(1 + 11*zc + zc^2 + 23*zc^3)/(3*(-1 + zc)^2*Sqrt[zc]) - 
     (4*(-80 + 148*zc - 5*zc^2 + 45*zc^3 + 6*zc^4))/(27*(-1 + zc)^3)) + 
   (((8*I)/9)*Pi*zc*(-24 + 79*zc + 2*zc^2)*HPL[{0}, zc])/(-1 + zc)^3 - 
   (4*(-130 - 139*zc + 539*zc^2)*HPL[{0}, zc])/(27*(-1 + zc)^2) + 
   Pi^2*((4*Sqrt[zc])/(3*(-1 + zc)^3) + (8*zc^2*(3 + 16*zc))/(9*(-1 + zc)^3))*
    HPL[{0}, zc] - (4*(113 + 2*zc + 113*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^2) + 
   Pi^2*((-32*zc^(3/2))/(3*(-1 + zc)^2) + (32*(-4 + 5*zc^2))/(9*(-1 + zc)^2))*
    HPL[{1}, zc] + (8*(-2 + 49*zc + 67*zc^2)*HPL[{2}, zc])/(9*(-1 + zc)^3) - 
   (16*zc*(-7 - 3*zc + 14*zc^2)*HPL[{3}, zc])/(3*(-1 + zc)^3) + 
   (64*zc^2*(-1 + 2*zc)*HPL[{4}, zc])/(3*(-1 + zc)^3) - 
   (64*Pi^2*zc^2*(-1 + 2*zc)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3) - 
   (((16*I)/3)*Pi*zc^2*(-5 + 16*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
   (4*(2 + 57*zc - 134*zc^2 - 45*zc^3 + 6*zc^4)*HPL[{0, 0}, zc])/
    (9*(-1 + zc)^3) - (8*zc^(5/2)*HPL[{plus}, Sqrt[zc]]*HPL[{0, 0}, zc])/
    (3*(-1 + zc)^3) + L*((-16*Pi^2*zc*(1 + zc))/(9*(-1 + zc)^3) - 
     (((16*I)/9)*Pi*(-1 + 5*zc + 2*zc^2))/(-1 + zc)^2 + 
     (8*(35 - 142*zc + 35*zc^2))/(27*(-1 + zc)^2) + 
     (((32*I)/3)*Pi*zc^2*HPL[{0}, zc])/(-1 + zc)^3 - 
     (16*zc*(1 + zc)*HPL[{0}, zc])/(3*(-1 + zc)^2) - 
     (16*(1 + 10*zc + zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^2) + 
     (32*zc*(1 + zc)*HPL[{2}, zc])/(3*(-1 + zc)^3) + 
     (32*zc^2*HPL[{0, 0}, zc])/(3*(-1 + zc)^3)) - 
   (64*Pi^2*zc^2*(-1 + 2*zc)*HPL[{1, 0}, zc])/(9*(-1 + zc)^3) - 
   (((32*I)/3)*Pi*(1 + 8*zc^2)*HPL[{1, 0}, zc])/(-1 + zc)^2 - 
   (4*(-6 + 25*zc - 20*zc^2 - 29*zc^3 + 6*zc^4)*HPL[{1, 0}, zc])/
    (9*(-1 + zc)^2*zc) - (224*(1 + zc)*HPL[{1, 2}, zc])/(3*(-1 + zc)) + 
   (64*(2 + zc + 2*zc^2)*HPL[{1, 3}, zc])/(3*(-1 + zc)^2) + 
   (8*(4 - 7*zc - 5*zc^2 + 4*zc^3)*HPL[{2, 0}, zc])/(3*(-1 + zc)^3) + 
   (((64*I)/3)*Pi*Sqrt[zc]*HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^2 - 
   (4*(11 + 6*zc + 11*zc^2)*HPL[{plus, 0}, Sqrt[zc]])/
    (3*(-1 + zc)*Sqrt[zc]) + (((64*I)/3)*Pi*zc^2*(-1 + 2*zc)*
     HPL[{0, 0, 0}, zc])/(-1 + zc)^3 - 
   (8*zc*(3 - 8*zc + 32*zc^2)*HPL[{0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
   (32*zc^(5/2)*HPL[{0, 0, plus}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
   (16*Sqrt[zc]*(-7 + 8*zc + zc^2)*HPL[{0, plus, 0}, Sqrt[zc]])/
    (3*(-1 + zc)^3) + (((64*I)/3)*Pi*zc^2*(-1 + 2*zc)*HPL[{1, 0, 0}, zc])/
    (-1 + zc)^3 - (16*(4 - zc + 14*zc^2)*HPL[{1, 0, 0}, zc])/
    (3*(-1 + zc)^2) + (64*(1 + zc)*HPL[{1, 1, 0}, zc])/(3*(-1 + zc)) - 
   (64*Sqrt[zc]*HPL[{minus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)) + 
   (32*Sqrt[zc]*(-7 + 8*zc)*HPL[{plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
   (64*Sqrt[zc]*HPL[{plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)) - 
   (64*Sqrt[zc]*HPL[{plus, minus, 0}, Sqrt[zc]])/(3*(-1 + zc)) + 
   (64*zc^2*(-1 + 2*zc)*HPL[{0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
   (64*zc^2*(-1 + 2*zc)*HPL[{1, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
   numfunc[left, 0, zc] - (((64*I)/3)*Pi*zc^2*(-1 + 2*zc)*Zeta[3])/
    (-1 + zc)^3 + (16*(32 + 9*zc)*Zeta[3])/(3*(-1 + zc)^2) - 
   (64*zc^2*(-1 + 2*zc)*HPL[{0}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
   (64*(2 + zc + 2*zc^2)*HPL[{1}, zc]*Zeta[3])/(3*(-1 + zc)^2))/2 - 
 (2*(8194 - 4121*zc - 4739*zc^2 + 9386*zc^3)*Zeta[5])/(9*(-1 + zc)^3);


V[2,1,1]=((I/135)*Pi^5*zc*(-54 - 1376*zc + 4769*zc^2))/(-1 + zc)^3 - 
 ((1 + zc)*(3604333 - 11702906*zc + 3604333*zc^2))/(4860*(-1 + zc)^3) - 
 ((I/162)*Pi*(-5923 - 24056*zc - 238769*zc^2 + 118940*zc^3))/(-1 + zc)^3 + 
 (Pi^4*(6195 - 571618*zc + 1273564*zc^2 - 961784*zc^3 + 218693*zc^4 + 
    21510*zc^5))/(4050*(-1 + zc)^5) + 
 Pi^3*((((-8*I)/9)*Sqrt[zc]*(-3 - 6*zc + 25*zc^2))/(-1 + zc)^4 + 
   ((I/135)*(309 - 3508*zc + 121945*zc^2 - 312522*zc^3 + 205791*zc^4))/
    (-1 + zc)^4) + (80*Pi^2*zc^2*(-1 + 4*zc)*HPL[{-3}, zc])/(9*(-1 + zc)^3) + 
 (2*Pi^2*(-13 + 7*zc)*HPL[{-2}, 1 - zc])/(-1 + zc)^3 - 
 (20*Pi^2*zc*(-1 + 5*zc)*HPL[{-2}, zc])/(3*(-1 + zc)^3) - 
 (Pi^2*(-2 + zc)*(-100 - 29*zc + 44*zc^2)*HPL[{-1}, 1 - zc])/
  (9*(-1 + zc)^4) - (2*Pi^2*(1 + zc)*(-61 + 147*zc - 543*zc^2 + 329*zc^3)*
   HPL[{-1}, zc])/(27*(-1 + zc)^4) - 
 (Pi^4*zc^2*(-2654 + 9291*zc)*HPL[{0}, zc])/(135*(-1 + zc)^3) + 
 ((I/27)*Pi*zc*(51 - 12152*zc - 109218*zc^2 + 116655*zc^3)*HPL[{0}, zc])/
  (-1 + zc)^4 - (zc*(126057 + 784981*zc - 1505813*zc^2 + 548695*zc^3)*
   HPL[{0}, zc])/(810*(-1 + zc)^4) - 
 (((2*I)/135)*Pi^3*zc*(-211 + 17478*zc - 39528*zc^2 + 18796*zc^3 + 585*zc^4)*
   HPL[{0}, zc])/(-1 + zc)^5 + 
 Pi^2*((-4*Sqrt[zc]*(-3 - 6*zc + 25*zc^2))/(9*(-1 + zc)^4) + 
   (zc*(2525 - 164646*zc + 654230*zc^2 - 836951*zc^3 + 346122*zc^4))/
    (135*(-1 + zc)^5))*HPL[{0}, zc] - 
 ((1 + zc)*(113017 - 375842*zc + 113017*zc^2)*HPL[{1}, zc])/
  (162*(-1 + zc)^3) - (((2*I)/9)*Pi^3*(4 - 25*zc^2 + 39*zc^3)*HPL[{1}, zc])/
  (-1 + zc)^3 - (Pi^4*(-18845 + 5232*zc - 2636*zc^2 + 9291*zc^3)*
   HPL[{1}, zc])/(135*(-1 + zc)^3) + 
 ((I/27)*Pi*(817 + 16139*zc - 113479*zc^2 + 116059*zc^3)*HPL[{1}, zc])/
  (-1 + zc)^3 + (2*Pi^2*(-103251 + 193527*zc + 64245*zc^2 - 324347*zc^3 + 
    171106*zc^4)*HPL[{1}, zc])/(135*(-1 + zc)^4) - 
 (((2*I)/9)*Pi*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 - 
 (((2*I)/9)*Pi*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 - (((16*I)/9)*Pi^3*zc*HPL[{2}, zc])/
  (-1 + zc)^3 + (zc*(127821 - 160180*zc - 94143*zc^2 + 117174*zc^3)*
   HPL[{2}, zc])/(27*(-1 + zc)^4) - 
 (2*Pi^2*zc*(-62797 + 199121*zc - 237781*zc^2 + 103347*zc^3 + 30*zc^4)*
   HPL[{2}, zc])/(135*(-1 + zc)^5) - 
 (((4*I)/9)*Pi*(8 + 505*zc - 7729*zc^2 + 8613*zc^3 + 124*zc^4)*HPL[{2}, zc])/
  (-1 + zc)^4 - (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/(9*(-1 + zc)^4) + 
 (((2*I)/9)*Pi*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^4 - ((4*I)*Pi*zc^2*(-7 + 13*zc)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^4) - 
 ((4*I)*Pi*zc^2*(-7 + 13*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 + (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^4) - 
 (4*zc^2*(-7 + 13*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*Pi^2*zc^2*(-1000 + 3467*zc)*HPL[{3}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*zc*(-33 + 2180*zc - 4615*zc^2 + 2518*zc^3 + 78*zc^4)*
   HPL[{3}, zc])/(-1 + zc)^5 - 
 (2*zc*(-9083 + 14067*zc + 13327*zc^2 - 31901*zc^3 + 14102*zc^4)*
   HPL[{3}, zc])/(9*(-1 + zc)^5) + 
 ((8*I)*Pi*zc^2*(-7 + 13*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{3}, zc/(1 - zc)])/
  (9*(-1 + zc)^4) + (8*zc^2*(-7 + 13*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + (8*zc^2*(-7 + 13*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + ((16*I)*Pi*zc^2*(-66 + 229*zc)*HPL[{4}, zc])/(-1 + zc)^3 - 
 (4*zc*(1457 - 2503*zc + 1319*zc^2 - 299*zc^3 + 90*zc^4)*HPL[{4}, zc])/
  (3*(-1 + zc)^5) - (12*zc^2*(-7 + 13*zc)*HPL[{4}, zc/(1 - zc)])/
  (-1 + zc)^3 + (8*zc^2*HPL[{5}, zc])/(3*(-1 + zc)^3) - 
 (((4*I)/3)*Pi^3*(1 + zc)*HPL[{plus}, Sqrt[zc]])/(-1 + zc)^2 + 
 Pi^2*((-2*(1 + 33*zc))/(9*(-1 + zc)^2) - 
   (8*Sqrt[zc]*(1 + zc)*(3 - 22*zc + 3*zc^2))/(27*(-1 + zc)^4))*
  HPL[{plus}, Sqrt[zc]] - (((64*I)/3)*Pi*zc^2*(-1 + 4*zc)*HPL[{-3, 0}, zc])/
  (-1 + zc)^3 - (64*zc^2*(-1 + 4*zc)*HPL[{-3, 2}, zc])/(3*(-1 + zc)^3) + 
 ((80*I)*Pi*zc^2*HPL[{-2, 0}, zc])/(-1 + zc)^3 + 
 (80*zc*(1 + zc)*HPL[{-2, 2}, zc])/(-1 + zc)^3 + 
 (((8*I)/9)*Pi*(1 + zc)*(1 + 8*zc - 107*zc^2 + 66*zc^3)*HPL[{-1, 0}, zc])/
  (-1 + zc)^4 + (8*(1 + zc)^2*(67 - 166*zc + 67*zc^2)*HPL[{-1, 2}, zc])/
  (9*(-1 + zc)^4) + (((4*I)/9)*Pi^3*zc^2*(-202 + 703*zc)*HPL[{0, 0}, zc])/
  (-1 + zc)^3 + (zc*(8188 - 29180*zc - 584263*zc^2 + 585775*zc^3)*
   HPL[{0, 0}, zc])/(135*(-1 + zc)^4) + 
 (2*Pi^2*zc*(18 - 1022*zc + 3233*zc^2 - 1792*zc^3 + 139*zc^4)*
   HPL[{0, 0}, zc])/(9*(-1 + zc)^5) - 
 (((2*I)/9)*Pi*zc*(-14 - 3291*zc + 21980*zc^2 - 32486*zc^3 + 14067*zc^4)*
   HPL[{0, 0}, zc])/(-1 + zc)^5 - (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(9*(-1 + zc)^4) - 
 (4*zc^2*(-7 + 13*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((298*Pi^2*zc*(1 + 6*zc + zc^2))/(27*(-1 + zc)^4) - 
   (149*(1 + zc)*(11 - 166*zc + 11*zc^2))/(81*(-1 + zc)^3) - 
   (((298*I)/27)*Pi*(-1 - 2*zc - 23*zc^2 + 2*zc^3))/(-1 + zc)^3 - 
   (((596*I)/9)*Pi*zc^2*(3 + zc)*HPL[{0}, zc])/(-1 + zc)^4 - 
   (298*zc*(-5 - 20*zc + zc^2)*HPL[{0}, zc])/(27*(-1 + zc)^3) - 
   (298*(1 + zc)*(1 - 26*zc + zc^2)*HPL[{1}, zc])/(27*(-1 + zc)^3) - 
   (596*zc*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(9*(-1 + zc)^4) - 
   (596*zc^2*(3 + zc)*HPL[{0, 0}, zc])/(9*(-1 + zc)^4)) + 
 (((16*I)/3)*Pi^3*zc*HPL[{0, plus}, Sqrt[zc]])/(-1 + zc)^3 + 
 (40*Pi^2*zc^2*HPL[{0, plus}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (16*Pi^2*(-4 + zc - 5*zc^2 + 20*zc^3)*HPL[{1, -2}, zc])/(9*(-1 + zc)^3) + 
 (((4*I)/9)*Pi^3*zc^2*(-202 + 703*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (2*Pi^2*(-75 - 512*zc - 628*zc^2 + 2085*zc^3)*HPL[{1, 0}, zc])/
  (135*(-1 + zc)^3) - (((2*I)/9)*Pi*(15 - 368*zc + 12797*zc^2 - 25858*zc^3 + 
    13755*zc^4)*HPL[{1, 0}, zc])/(-1 + zc)^4 + 
 ((-317 - 16304*zc + 139568*zc^2 - 238268*zc^3 + 116857*zc^4)*
   HPL[{1, 0}, zc])/(27*(-1 + zc)^4) - 
 (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(9*(-1 + zc)^4) - 
 (4*zc^2*(-7 + 13*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*(1 + zc)^2*HPL[{1, 1}, zc])/(9*(-1 + zc)^2) - 
 (((2*I)/9)*Pi*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*HPL[{1, 1}, zc])/
  (-1 + zc)^4 + (4*(1 + zc)*(29219 - 53554*zc + 29219*zc^2)*HPL[{1, 1}, zc])/
  (27*(-1 + zc)^3) - (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(9*(-1 + zc)^4) - 
 (4*zc^2*(-7 + 13*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(-1 + zc)^3 - 
 (((8*I)/3)*Pi*(-1 - 20*zc^2 + 39*zc^3)*HPL[{1, 2}, zc])/(-1 + zc)^3 + 
 (4*Pi^2*(-2093 + 610*zc - 1002*zc^2 + 3467*zc^3)*HPL[{1, 2}, zc])/
  (9*(-1 + zc)^3) - (2*(13570 - 26184*zc + 25711*zc^2 - 26270*zc^3 + 
    13770*zc^4)*HPL[{1, 2}, zc])/(9*(-1 + zc)^4) + 
 ((16*I)*Pi*zc^2*(-66 + 229*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
 (8*(6 - 5*zc - 26*zc^2 + 45*zc^3)*HPL[{1, 3}, zc])/(3*(-1 + zc)^3) - 
 (8*(-719 + 206*zc)*HPL[{1, 4}, zc])/(3*(-1 + zc)^3) - 
 (20*Pi^2*zc*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*zc*(18 - 1154*zc + 2503*zc^2 - 1470*zc^3 + 39*zc^4)*
   HPL[{2, 0}, zc])/(-1 + zc)^5 - 
 (2*(-14 - 1018*zc + 17447*zc^2 - 33001*zc^3 + 16593*zc^4 + 249*zc^5)*
   HPL[{2, 0}, zc])/(9*(-1 + zc)^5) + (8*Pi^2*zc*(1 + zc)*HPL[{2, 1}, zc])/
  (9*(-1 + zc)^3) - ((4*I)*Pi*zc^2*(-7 + 13*zc)*HPL[{2, 1}, zc])/
  (-1 + zc)^3 - (2*(64 + 18278*zc - 30799*zc^2 + 18192*zc^3 + 264*zc^4)*
   HPL[{2, 1}, zc])/(9*(-1 + zc)^4) + (((16*I)/3)*Pi*zc*HPL[{2, 2}, zc])/
  (-1 + zc)^3 - (4*zc*(-1351 + 1264*zc + 1370*zc^2 - 1448*zc^3 + 37*zc^4)*
   HPL[{2, 2}, zc])/(3*(-1 + zc)^5) + (8*zc*HPL[{2, 3}, zc])/
  (3*(-1 + zc)^2) - ((8*I)*Pi*zc^2*(-66 + 229*zc)*HPL[{3, 0}, zc])/
  (-1 + zc)^3 - (2*zc*(-226 + 13393*zc - 27995*zc^2 + 15119*zc^3 + 477*zc^4)*
   HPL[{3, 0}, zc])/(9*(-1 + zc)^5) - 
 (4*zc*(2681 - 2593*zc - 2393*zc^2 + 2481*zc^3 + 80*zc^4)*HPL[{3, 1}, zc])/
  (3*(-1 + zc)^5) - (8*zc^2*(-196 + 687*zc)*HPL[{3, 2}, zc])/
  (3*(-1 + zc)^3) + (4*zc^2*(-787 + 2748*zc)*HPL[{4, 0}, zc])/
  (3*(-1 + zc)^3) + (16*zc^2*(-197 + 687*zc)*HPL[{4, 1}, zc])/
  (3*(-1 + zc)^3) - (4*Pi^2*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/
  (3*(-1 + zc)^2) - (8*Sqrt[zc]*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/
  (-1 + zc)^2 - (((32*I)/9)*Pi*Sqrt[zc]*(-3 - 6*zc + 25*zc^2)*
   HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^4 + 
 (4*Pi^2*(1 + zc)^2*HPL[{plus, plus}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (64*zc^2*(-1 + 4*zc)*HPL[{-3, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (4*(-13 + 7*zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 + 
 (80*zc^2*HPL[{-2, 0, 0}, zc])/(-1 + zc)^3 - 
 (2*(-2 + zc)*(-100 - 29*zc + 44*zc^2)*HPL[{-1, 0, 0}, 1 - zc])/
  (9*(-1 + zc)^4) + (8*(1 + zc)*(1 + 8*zc - 107*zc^2 + 66*zc^3)*
   HPL[{-1, 0, 0}, zc])/(9*(-1 + zc)^4) + 
 (4*Pi^2*zc^2*(-202 + 703*zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*zc^2*(50 + 271*zc - 282*zc^2 + 89*zc^3)*HPL[{0, 0, 0}, zc])/
  (-1 + zc)^5 - (2*zc*(-105 - 12906*zc + 107810*zc^2 - 163246*zc^3 + 
    70367*zc^4)*HPL[{0, 0, 0}, zc])/(45*(-1 + zc)^5) + 
 (16*Pi^2*zc*HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (16*Sqrt[zc]*(3 + 34*zc + 3*zc^2)*HPL[{0, plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^3) - (16*Pi^2*zc*(1 + zc)*HPL[{0, plus, plus}, Sqrt[zc]])/
  (9*(-1 + zc)^3) - (((64*I)/3)*Pi*zc^2*(-1 + 4*zc)*HPL[{1, -2, 0}, zc])/
  (-1 + zc)^3 - (64*(1 + zc)*(4 - 5*zc + 4*zc^2)*HPL[{1, -2, 2}, zc])/
  (3*(-1 + zc)^3) + (4*Pi^2*zc*(6 - 202*zc + 703*zc^2)*HPL[{1, 0, 0}, zc])/
  (9*(-1 + zc)^3) - (((4*I)/3)*Pi*(1 - 52*zc^2 + 89*zc^3)*HPL[{1, 0, 0}, zc])/
  (-1 + zc)^3 - (2*(48 - 2941*zc + 64310*zc^2 - 128509*zc^3 + 68797*zc^4)*
   HPL[{1, 0, 0}, zc])/(45*(-1 + zc)^4) - 
 (((4*I)/3)*Pi*(2 - 23*zc^2 + 39*zc^3)*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 - 
 (2*(-1 - 20*zc + 13*zc^2 - 106*zc^3 + 199*zc^4)*HPL[{1, 1, 0}, zc])/
  (9*(-1 + zc)^4) - ((4*I)*Pi*zc^2*(-7 + 13*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 - (2*zc*(-1 + 2*zc)*(-44 + 29*zc + 100*zc^2)*
   HPL[{1, 1, 1}, zc])/(9*(-1 + zc)^4) - 
 (4*(2 + 2*zc - 23*zc^2 + 37*zc^3)*HPL[{1, 1, 2}, zc])/(3*(-1 + zc)^3) - 
 ((8*I)*Pi*zc^2*(-66 + 229*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 - 
 (2*(-1 - 3*zc - 83*zc^2 + 159*zc^3)*HPL[{1, 2, 0}, zc])/(3*(-1 + zc)^3) - 
 (4*(-41 + 19*zc - 40*zc^2 + 80*zc^3)*HPL[{1, 2, 1}, zc])/(3*(-1 + zc)^3) - 
 (8*(1 + zc)*(229 - 295*zc + 229*zc^2)*HPL[{1, 2, 2}, zc])/(-1 + zc)^3 + 
 (8*zc*(1 - 395*zc + 1374*zc^2)*HPL[{1, 3, 0}, zc])/(3*(-1 + zc)^3) + 
 (16*(1 + zc)*(229 - 295*zc + 229*zc^2)*HPL[{1, 3, 1}, zc])/(-1 + zc)^3 - 
 (((8*I)/3)*Pi*zc*HPL[{2, 0, 0}, zc])/(-1 + zc)^3 - 
 (4*zc*(457 - 16856*zc + 37066*zc^2 - 22212*zc^3 + 585*zc^4)*
   HPL[{2, 0, 0}, zc])/(45*(-1 + zc)^5) - 
 (((16*I)/3)*Pi*zc*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*zc*(-1 + 9*zc)*(-5 + 13*zc)*HPL[{2, 1, 0}, zc])/(9*(-1 + zc)^3) - 
 (4*zc^2*(-7 + 13*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 - 
 (16*zc*(1 + zc)*HPL[{2, 1, 2}, zc])/(3*(-1 + zc)^3) + 
 (4*zc*(1 + 3*zc)*HPL[{2, 2, 0}, zc])/(3*(-1 + zc)^3) + 
 (16*zc*(1 + zc)*HPL[{2, 2, 1}, zc])/(3*(-1 + zc)^3) - 
 (8*zc^2*(-66 + 229*zc)*HPL[{3, 0, 0}, zc])/(-1 + zc)^3 + 
 (16*zc^2*HPL[{3, 1, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*Pi^2*zc*HPL[{minus, 0, plus}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (64*Sqrt[zc]*(-3 - 6*zc + 25*zc^2)*HPL[{plus, 0, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^4) + (32*Sqrt[zc]*(1 + zc)*(3 - 22*zc + 3*zc^2)*
   HPL[{plus, 0, minus}, Sqrt[zc]])/(9*(-1 + zc)^4) - 
 (((16*I)/3)*Pi*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^2 - 
 (4*(1 + 66*zc + zc^2)*HPL[{plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (2*zc^2*(323 + 1316*zc - 1789*zc^2 + 534*zc^3)*HPL[{0, 0, 0, 0}, zc])/
  (9*(-1 + zc)^5) + (((64*I)/3)*Pi*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/
  (-1 + zc)^3 + (80*zc*(1 + zc)*HPL[{0, plus, plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^3) - (64*zc^2*(-1 + 4*zc)*HPL[{1, -2, 0, 0}, zc])/
  (3*(-1 + zc)^3) - (2*(75 + 256*zc - 1861*zc^2 + 2670*zc^3)*
   HPL[{1, 0, 0, 0}, zc])/(45*(-1 + zc)^3) - 
 (4*(2 - 23*zc^2 + 39*zc^3)*HPL[{1, 1, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (4*zc^2*(-7 + 13*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*zc^2*(-7 + 13*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 - 
 (8*zc*(-2 - 198*zc + 687*zc^2)*HPL[{1, 2, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (16*zc*(1 + zc)*HPL[{1, 2, 1, 0}, zc])/(3*(-1 + zc)^3) - 
 (20*zc*HPL[{2, 0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (16*zc*HPL[{2, 1, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*(1 + zc)*HPL[{plus, 0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)) - 
 (32*(1 + zc)*HPL[{plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) - 
 (16*(1 + zc)^2*HPL[{plus, plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)^2) - 
 (128*zc^2*HPL[{0, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (32*zc*HPL[{0, plus, 0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (128*zc*HPL[{0, plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (64*zc*(1 + zc)*HPL[{0, plus, plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (8*zc*HPL[{1, 0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (64*zc*(1 + zc)*HPL[{minus, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 Pi^2*((-4*Sqrt[zc]*(-5 - 15*zc + 4*zc^2))/(9*(-1 + zc)^3) + 
   (-2705645 + 4707367*zc - 445530*zc^2 - 2475717*zc^3 + 973845*zc^4)/
    (810*(-1 + zc)^4) + (32*(1 + zc)*(14 - 23*zc + 14*zc^2)*Log[2])/
    (9*(-1 + zc)^3)) + 
 flagMSbar*((16*Pi^2*zc*(1 + zc)*(1 + 14*zc + zc^2)*Log[zc])/
    (3*(-1 + zc)^5) + (((16*I)/3)*Pi*zc*(5 + 68*zc + 23*zc^2)*Log[zc])/
    (-1 + zc)^4 + (16*zc*(73 + 430*zc + 73*zc^2)*Log[zc])/(9*(-1 + zc)^4) - 
   (64*zc*(7 + 34*zc + 7*zc^2)*Log[1 - zc]*Log[zc])/(3*(-1 + zc)^4) - 
   ((32*I)*Pi*zc^2*(6 + 9*zc + zc^2)*Log[zc]^2)/(-1 + zc)^5 + 
   (16*zc*(5 + 68*zc + 23*zc^2)*Log[zc]^2)/(3*(-1 + zc)^4) - 
   (16*zc^2*(6 + 9*zc + zc^2)*Log[zc]^3)/(-1 + zc)^5 - 
   (32*zc*(1 + zc)*(1 + 14*zc + zc^2)*Log[zc]*PolyLog[2, zc])/(-1 + zc)^5) + 
 (2*Pi^2*(-12618 + 3623*zc - 2789*zc^2 + 9734*zc^3)*Zeta[3])/
  (9*(-1 + zc)^3) + (((4*I)/3)*Pi*zc*(-69 + 4569*zc - 9772*zc^2 + 5517*zc^3 + 
    11*zc^4)*Zeta[3])/(-1 + zc)^5 - 
 (2*(-209596 + 252017*zc + 210765*zc^2 - 606427*zc^3 + 342936*zc^4)*Zeta[3])/
  (45*(-1 + zc)^4) - ((32*I)*Pi*zc^2*(-67 + 233*zc)*HPL[{0}, zc]*Zeta[3])/
  (-1 + zc)^3 + (4*zc*(-1451 + 68163*zc - 145938*zc^2 + 82841*zc^3 + 
    225*zc^4)*HPL[{0}, zc]*Zeta[3])/(45*(-1 + zc)^5) - 
 ((32*I)*Pi*zc^2*(-67 + 233*zc)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (4*(-30 + 8*zc - 7*zc^2 + 15*zc^3)*HPL[{1}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
 (16*zc*(1 + 2*zc)*HPL[{2}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
 (32*zc^2*(-67 + 233*zc)*HPL[{0, 0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (32*zc*(-2 - 202*zc + 699*zc^2)*HPL[{1, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (3*((((-16*I)/9)*Pi^3*zc^2*(3 + zc))/(-1 + zc)^4 + 
    (16*(1 + zc)*(10 - 113*zc + 10*zc^2))/(27*(-1 + zc)^3) + 
    (((4*I)/9)*Pi*(-7 - 29*zc - 111*zc^2 + 23*zc^3))/(-1 + zc)^3 - 
    (8*Pi^2*(3 - 7*zc + 72*zc^2 - 59*zc^3 + 5*zc^4))/(27*(-1 + zc)^4) - 
    (8*Pi^2*zc^2*(3 + zc)*HPL[{0}, zc])/(3*(-1 + zc)^4) + 
    (((16*I)/9)*Pi*zc^2*(15 - 9*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 + 
    (4*zc*(-89 - 176*zc + 37*zc^2)*HPL[{0}, zc])/(27*(-1 + zc)^3) + 
    (16*(1 + zc)*(4 - 39*zc + 4*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
    (((16*I)/9)*Pi*(-1 - 2*zc - 23*zc^2 + 2*zc^3)*HPL[{1}, zc])/(-1 + zc)^3 + 
    (((32*I)/3)*Pi*zc^2*(3 + zc)*HPL[{2}, zc])/(-1 + zc)^4 + 
    (8*zc*(7 + 39*zc - 19*zc^2 + zc^3)*HPL[{2}, zc])/(9*(-1 + zc)^4) - 
    (16*zc*(1 + zc)*HPL[{3}, zc])/(3*(-1 + zc)^3) - 
    (((16*I)/3)*Pi*zc^2*(3 + zc)*HPL[{0, 0}, zc])/(-1 + zc)^4 + 
    (8*zc*(-5 + 15*zc + 3*zc^2 + zc^3)*HPL[{0, 0}, zc])/(9*(-1 + zc)^4) + 
    L*((-8*Pi^2*zc*(1 + 6*zc + zc^2))/(9*(-1 + zc)^4) + 
      (4*(1 + zc)*(11 - 166*zc + 11*zc^2))/(27*(-1 + zc)^3) + 
      (((8*I)/9)*Pi*(-1 - 2*zc - 23*zc^2 + 2*zc^3))/(-1 + zc)^3 + 
      (((16*I)/3)*Pi*zc^2*(3 + zc)*HPL[{0}, zc])/(-1 + zc)^4 + 
      (8*zc*(-5 - 20*zc + zc^2)*HPL[{0}, zc])/(9*(-1 + zc)^3) + 
      (8*(1 + zc)*(1 - 26*zc + zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
      (16*zc*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^4) + 
      (16*zc^2*(3 + zc)*HPL[{0, 0}, zc])/(3*(-1 + zc)^4)) + 
    (8*(-1 - 2*zc - 23*zc^2 + 2*zc^3)*HPL[{1, 0}, zc])/(9*(-1 + zc)^3) + 
    (16*(1 + zc)*(1 - 26*zc + zc^2)*HPL[{1, 1}, zc])/(9*(-1 + zc)^3) + 
    (16*zc^2*(3 + zc)*HPL[{2, 0}, zc])/(3*(-1 + zc)^4) + 
    (32*zc*(1 + 6*zc + zc^2)*HPL[{2, 1}, zc])/(3*(-1 + zc)^4) - 
    (32*zc^2*(3 + zc)*HPL[{0, 0, 0}, zc])/(3*(-1 + zc)^4) + 
    (16*zc*(-3 - 6*zc + zc^2)*Zeta[3])/(3*(-1 + zc)^4)))/2 + 
 ((((-128*I)/9)*Pi^3*zc^2*(-3 + 7*zc))/(-1 + zc)^3 - 
   (2*(1 + zc)*(16345 - 31298*zc + 16345*zc^2))/(27*(-1 + zc)^3) - 
   (8*Pi^4*(-4 + zc - 3*zc^2 + 12*zc^3))/(9*(-1 + zc)^3) - 
   (((4*I)/27)*Pi*(209 - 2088*zc - 1989*zc^2 + 4564*zc^3))/(-1 + zc)^3 + 
   Pi^2*((-59 - 24*zc - 924*zc^2 + 116*zc^3 + 531*zc^4)/
      (135*(-1 + zc)^3*Sqrt[zc]) + 
     (4*(471 - 904*zc - 281*zc^2 + 1112*zc^3 - 636*zc^4 + 6*zc^5))/
      (27*(-1 + zc)^4)) - (((8*I)/9)*Pi*zc*(40 + 207*zc - 365*zc^2 + 2*zc^3)*
     HPL[{0}, zc])/(-1 + zc)^4 - (4*(110 - 377*zc - 4010*zc^2 + 4685*zc^3)*
     HPL[{0}, zc])/(27*(-1 + zc)^3) + 
   Pi^2*((4*Sqrt[zc]*(1 + zc))/(3*(-1 + zc)^4) + 
     (8*zc^2*(-13 - 61*zc + 112*zc^2))/(9*(-1 + zc)^4))*HPL[{0}, zc] - 
   (((1024*I)/9)*Pi*zc*HPL[{1}, zc])/(-1 + zc)^2 - 
   (4*(1 + zc)*(1591 - 2950*zc + 1591*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
   Pi^2*((32*zc^(3/2))/(9*(-1 + zc)^2) + (32*(28 + 16*zc + 25*zc^2))/
      (9*(-1 + zc)^2))*HPL[{1}, zc] + (8*(2 + 403*zc - 628*zc^2 + 455*zc^3)*
     HPL[{2}, zc])/(9*(-1 + zc)^4) - 
   (16*zc*(-47 + 66*zc - 121*zc^2 + 118*zc^3)*HPL[{3}, zc])/(3*(-1 + zc)^4) + 
   (64*zc^2*(-1 + 4*zc)*HPL[{4}, zc])/(-1 + zc)^3 - 
   (64*Pi^2*zc^2*(-1 + 4*zc)*HPL[{0, 0}, zc])/(3*(-1 + zc)^3) - 
   (((16*I)/3)*Pi*zc^2*(21 - 109*zc + 112*zc^2)*HPL[{0, 0}, zc])/
    (-1 + zc)^4 + (4*(1 + 21*zc - 829*zc^2 + 1199*zc^3 - 166*zc^4 + 6*zc^5)*
     HPL[{0, 0}, zc])/(9*(-1 + zc)^4) - 
   (8*zc^(5/2)*(1 + zc)*HPL[{plus}, Sqrt[zc]]*HPL[{0, 0}, zc])/
    (3*(-1 + zc)^4) + L*((-16*Pi^2*zc*(1 + 6*zc + zc^2))/(9*(-1 + zc)^4) + 
     (8*(1 + zc)*(11 - 166*zc + 11*zc^2))/(27*(-1 + zc)^3) + 
     (((16*I)/9)*Pi*(-1 - 2*zc - 23*zc^2 + 2*zc^3))/(-1 + zc)^3 + 
     (((32*I)/3)*Pi*zc^2*(3 + zc)*HPL[{0}, zc])/(-1 + zc)^4 + 
     (16*zc*(-5 - 20*zc + zc^2)*HPL[{0}, zc])/(9*(-1 + zc)^3) + 
     (16*(1 + zc)*(1 - 26*zc + zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
     (32*zc*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^4) + 
     (32*zc^2*(3 + zc)*HPL[{0, 0}, zc])/(3*(-1 + zc)^4)) - 
   (64*Pi^2*zc^2*(-1 + 4*zc)*HPL[{1, 0}, zc])/(3*(-1 + zc)^3) - 
   (((32*I)/3)*Pi*(-3 + 3*zc - 24*zc^2 + 56*zc^3)*HPL[{1, 0}, zc])/
    (-1 + zc)^3 + (4*(-6 + 155*zc - 91*zc^2 + 191*zc^3 - 159*zc^4 + 6*zc^5)*
     HPL[{1, 0}, zc])/(9*(-1 + zc)^3*zc) - 
   (32*(59 + 32*zc + 59*zc^2)*HPL[{1, 2}, zc])/(3*(-1 + zc)^2) + 
   (64*(1 + zc)*(4 - 5*zc + 4*zc^2)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
   (8*(12 - 21*zc + 36*zc^2 - 23*zc^3 + 12*zc^4)*HPL[{2, 0}, zc])/
    (3*(-1 + zc)^4) + (((64*I)/9)*Pi*Sqrt[zc]*HPL[{plus, 0}, Sqrt[zc]])/
    (-1 + zc)^2 + (4*(1 + zc)*(59 + 14*zc + 59*zc^2)*
     HPL[{plus, 0}, Sqrt[zc]])/(27*(-1 + zc)^2*Sqrt[zc]) + 
   ((64*I)*Pi*zc^2*(-1 + 4*zc)*HPL[{0, 0, 0}, zc])/(-1 + zc)^3 - 
   (8*zc*(3 + 51*zc - 216*zc^2 + 224*zc^3)*HPL[{0, 0, 0}, zc])/
    (3*(-1 + zc)^4) + (32*zc^(5/2)*(1 + zc)*HPL[{0, 0, plus}, Sqrt[zc]])/
    (3*(-1 + zc)^4) + (16*Sqrt[zc]*(11 - 13*zc + 11*zc^2 + 3*zc^3)*
     HPL[{0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^4) + 
   ((64*I)*Pi*zc^2*(-1 + 4*zc)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 - 
   (16*(-12 + 11*zc - 55*zc^2 + 118*zc^3)*HPL[{1, 0, 0}, zc])/
    (3*(-1 + zc)^3) - (64*(1 + zc^2)*HPL[{1, 1, 0}, zc])/(-1 + zc)^2 + 
   (64*Sqrt[zc]*(1 + zc)*HPL[{minus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
   (32*Sqrt[zc]*(11 - 13*zc + 8*zc^2)*HPL[{plus, 0, 0}, Sqrt[zc]])/
    (9*(-1 + zc)^4) + (64*Sqrt[zc]*(1 + zc)*HPL[{plus, 0, minus}, Sqrt[zc]])/
    (9*(-1 + zc)^2) + (64*Sqrt[zc]*(1 + zc)*HPL[{plus, minus, 0}, Sqrt[zc]])/
    (9*(-1 + zc)^2) + (64*zc^2*(-1 + 4*zc)*HPL[{0, 0, 0, 0}, zc])/
    (-1 + zc)^3 + (64*zc^2*(-1 + 4*zc)*HPL[{1, 0, 0, 0}, zc])/(-1 + zc)^3 + 
   numfunc[left, 1, zc] - ((64*I)*Pi*zc^2*(-1 + 4*zc)*Zeta[3])/(-1 + zc)^3 + 
   (16*(224 - 47*zc + 49*zc^2)*Zeta[3])/(3*(-1 + zc)^3) - 
   (64*zc^2*(-1 + 4*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
   (64*(1 + zc)*(4 - 5*zc + 4*zc^2)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3)/2 - 
 (2*(-16988 + 4841*zc - 5579*zc^2 + 19472*zc^3)*Zeta[5])/(3*(-1 + zc)^3);


V[2,1,2]=(((4*I)/135)*Pi^5*zc*(27 - 583*zc + 3976*zc^2))/(-1 + zc)^3 - 
 ((I/3240)*Pi*(47929 - 538158*zc - 7073374*zc^2 - 22869278*zc^3 + 
    6167769*zc^4))/(-1 + zc)^4 - 
 (733820723 - 2414363132*zc - 1734588702*zc^2 - 2414363132*zc^3 + 
   733820723*zc^4)/(340200*(-1 + zc)^4) + 
 (Pi^4*(-12075 - 6509736*zc + 16444082*zc^2 - 6906900*zc^3 - 6402967*zc^4 + 
    2891786*zc^5 + 143010*zc^6))/(14175*(-1 + zc)^6) + 
 Pi^3*((((-16*I)/27)*Sqrt[zc]*(-9 - 9*zc + 193*zc^2 + 33*zc^3))/(-1 + zc)^5 + 
   ((I/2835)*(-2859 - 28448*zc - 3962706*zc^2 + 25781496*zc^3 - 
      34261437*zc^4 + 14504724*zc^5))/(-1 + zc)^5) + 
 (160*Pi^2*zc^2*(-1 + 7*zc)*HPL[{-3}, zc])/(9*(-1 + zc)^3) + 
 (4*Pi^2*(5 + 7*zc)*HPL[{-2}, 1 - zc])/(-1 + zc)^3 - 
 (40*Pi^2*zc*(15 + 2*zc - 158*zc^2 + 75*zc^3)*HPL[{-2}, zc])/
  (27*(-1 + zc)^5) - (2*Pi^2*(-2 + zc)*(-5 + 4*zc)*(4 + 45*zc + 5*zc^2)*
   HPL[{-1}, 1 - zc])/(9*(-1 + zc)^5) - 
 (2*Pi^2*(1 + zc)*(-623 + 1976*zc + 2444*zc^2 - 10240*zc^3 + 3115*zc^4)*
   HPL[{-1}, zc])/(81*(-1 + zc)^5) - 
 (16*Pi^4*zc^2*(-283 + 1941*zc)*HPL[{0}, zc])/(135*(-1 + zc)^3) + 
 ((I/810)*Pi*zc*(-2415 + 123360*zc + 8302110*zc^2 - 21218395*zc^3 + 
    11986622*zc^4)*HPL[{0}, zc])/(-1 + zc)^5 - 
 (zc*(1791262 - 2818799*zc + 51407149*zc^2 - 92245457*zc^3 + 21705845*zc^4)*
   HPL[{0}, zc])/(11340*(-1 + zc)^5) - 
 (((4*I)/945)*Pi^3*zc*(-362 - 122476*zc + 544530*zc^2 - 725784*zc^3 + 
    226917*zc^4 + 1575*zc^5)*HPL[{0}, zc])/(-1 + zc)^6 + 
 Pi^2*((-8*Sqrt[zc]*(-9 - 9*zc + 193*zc^2 + 33*zc^3))/(27*(-1 + zc)^5) + 
   (zc*(-32690 + 5832128*zc - 44201652*zc^2 + 93481763*zc^3 - 78464532*zc^4 + 
      24224983*zc^5))/(2835*(-1 + zc)^6))*HPL[{0}, zc] - 
 (((4*I)/9)*Pi^3*(-4 + 25*zc^2 + 15*zc^3)*HPL[{1}, zc])/(-1 + zc)^3 - 
 (4*Pi^4*(15730 - 2211*zc - 1123*zc^2 + 7764*zc^3)*HPL[{1}, zc])/
  (135*(-1 + zc)^3) - ((3107849 - 11703718*zc - 7073374*zc^2 - 
    11703718*zc^3 + 3107849*zc^4)*HPL[{1}, zc])/(1620*(-1 + zc)^4) + 
 ((I/405)*Pi*(-8784 - 202379*zc + 6984161*zc^2 - 10512559*zc^3 + 
    6008341*zc^4)*HPL[{1}, zc])/(-1 + zc)^4 + 
 (Pi^2*(-14471113 + 40661859*zc - 51031692*zc^2 + 67835332*zc^3 - 
    66599659*zc^4 + 23977113*zc^5)*HPL[{1}, zc])/(2835*(-1 + zc)^5) - 
 (((4*I)/9)*Pi*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 - 
 (((4*I)/9)*Pi*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 + (((32*I)/9)*Pi^3*zc*HPL[{2}, zc])/
  (-1 + zc)^3 - (((4*I)/27)*Pi*zc*(-1557 + 78527*zc - 136116*zc^2 + 
    92699*zc^3 + 264*zc^4)*HPL[{2}, zc])/(-1 + zc)^5 + 
 (zc*(6331335 - 13283985*zc + 10978435*zc^2 - 10819030*zc^3 + 5984527*zc^4)*
   HPL[{2}, zc])/(405*(-1 + zc)^5) - 
 (4*Pi^2*zc*(-715494 + 1387833*zc + 1067360*zc^2 - 2890383*zc^3 + 
    1200874*zc^4 + 210*zc^5)*HPL[{2}, zc])/(945*(-1 + zc)^6) - 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{2}, zc])/(9*(-1 + zc)^5) + 
 (((4*I)/9)*Pi*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^5 - 
 ((8*I)*Pi*zc^2*(7 + 5*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^5) - 
 ((8*I)*Pi*zc^2*(7 + 5*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^5) - 
 (8*zc^2*(7 + 5*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (16*Pi^2*zc^2*(-425 + 2893*zc)*HPL[{3}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*zc*(13 - 7043*zc + 30649*zc^2 - 35901*zc^3 + 13632*zc^4 + 
    90*zc^5)*HPL[{3}, zc])/(-1 + zc)^6 - 
 (2*zc*(-89640 + 278148*zc - 402850*zc^2 + 558457*zc^3 - 434926*zc^4 + 
    138811*zc^5)*HPL[{3}, zc])/(27*(-1 + zc)^6) + 
 ((16*I)*Pi*zc^2*(7 + 5*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{3}, zc/(1 - zc)])/
  (9*(-1 + zc)^5) + (16*zc^2*(7 + 5*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + (16*zc^2*(7 + 5*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + ((64*I)*Pi*zc^2*(-28 + 191*zc)*HPL[{4}, zc])/(-1 + zc)^3 - 
 (8*zc*(7263 - 19089*zc + 16498*zc^2 - 3606*zc^3 - 616*zc^4 + 270*zc^5)*
   HPL[{4}, zc])/(9*(-1 + zc)^6) - (24*zc^2*(7 + 5*zc)*HPL[{4}, zc/(1 - zc)])/
  (-1 + zc)^3 + (16*zc^2*HPL[{5}, zc])/(3*(-1 + zc)^3) + 
 (((8*I)/3)*Pi^3*(1 + zc)*HPL[{plus}, Sqrt[zc]])/(-1 + zc)^2 + 
 Pi^2*((-2*zc*(-227 + 673*zc + 205*zc^2 + 9*zc^3))/(27*(-1 + zc)^4) - 
   (16*Sqrt[zc]*(9 - 24*zc - 386*zc^2 - 24*zc^3 + 9*zc^4))/(81*(-1 + zc)^5))*
  HPL[{plus}, Sqrt[zc]] - (((128*I)/3)*Pi*zc^2*(-1 + 7*zc)*HPL[{-3, 0}, zc])/
  (-1 + zc)^3 - (128*zc^2*(-1 + 7*zc)*HPL[{-3, 2}, zc])/(3*(-1 + zc)^3) + 
 (((160*I)/9)*Pi*zc^2*(7 - 33*zc + 15*zc^2)*HPL[{-2, 0}, zc])/(-1 + zc)^5 + 
 (800*zc*(3 - 5*zc + 3*zc^2)*HPL[{-2, 2}, zc])/(9*(-1 + zc)^4) + 
 (((8*I)/27)*Pi*zc*(1 + zc)*(-15 + 611*zc - 2051*zc^2 + 623*zc^3)*
   HPL[{-1, 0}, zc])/(-1 + zc)^5 + 
 (8*(1 + zc)*(623 - 2066*zc + 1222*zc^2 - 2066*zc^3 + 623*zc^4)*
   HPL[{-1, 2}, zc])/(27*(-1 + zc)^5) + 
 (((16*I)/9)*Pi^3*zc^2*(-86 + 587*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 (zc*(-75456 + 8865228*zc + 61259442*zc^2 - 154348009*zc^3 + 83677769*zc^4)*
   HPL[{0, 0}, zc])/(5670*(-1 + zc)^5) + 
 (4*Pi^2*zc*(-23 + 4160*zc - 13005*zc^2 + 22221*zc^3 - 7362*zc^4 + 489*zc^5)*
   HPL[{0, 0}, zc])/(27*(-1 + zc)^6) - 
 (((2*I)/27)*Pi*zc*(-36 + 27750*zc - 181794*zc^2 + 473127*zc^3 - 
    433855*zc^4 + 138808*zc^5)*HPL[{0, 0}, zc])/(-1 + zc)^6 - 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{0, 0}, zc])/(9*(-1 + zc)^5) - 
 (8*zc^2*(7 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((668*Pi^2*zc*(1 + zc)*(1 + 3*zc + zc^2))/(9*(-1 + zc)^5) + 
   (((334*I)/9)*Pi*zc*(1 + zc)*(1 + 28*zc + zc^2))/(-1 + zc)^4 - 
   (167*(7 - 1368*zc - 4478*zc^2 - 1368*zc^3 + 7*zc^4))/(270*(-1 + zc)^4) - 
   (((1336*I)/3)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^5 + 
   (334*zc*(1 + zc)*(1 + 28*zc + zc^2)*HPL[{0}, zc])/(9*(-1 + zc)^4) + 
   (334*(1 + zc)^2*(1 + 28*zc + zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^4) - 
   (1336*zc*(1 + zc)*(1 + 3*zc + zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^5) - 
   (1336*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0}, zc])/(3*(-1 + zc)^5)) - 
 (((32*I)/3)*Pi^3*zc*HPL[{0, plus}, Sqrt[zc]])/(-1 + zc)^3 + 
 (16*Pi^2*zc^2*(-2 + 49*zc + 8*zc^2)*HPL[{0, plus}, Sqrt[zc]])/
  (9*(-1 + zc)^5) + (32*Pi^2*(7 - zc - 5*zc^2 + 35*zc^3)*HPL[{1, -2}, zc])/
  (9*(-1 + zc)^3) + (((16*I)/9)*Pi^3*zc^2*(-86 + 587*zc)*HPL[{1, 0}, zc])/
  (-1 + zc)^3 + (4*Pi^2*(175 + 3788*zc + 9808*zc^2 + 5705*zc^3)*
   HPL[{1, 0}, zc])/(315*(-1 + zc)^3) - 
 (((2*I)/27)*Pi*(3 + 2262*zc - 90176*zc^2 + 328236*zc^3 - 370717*zc^4 + 
    136028*zc^5)*HPL[{1, 0}, zc])/(-1 + zc)^5 + 
 ((14973 + 389185*zc - 12780740*zc^2 + 35744100*zc^3 - 33911545*zc^4 + 
    11984027*zc^5)*HPL[{1, 0}, zc])/(810*(-1 + zc)^5) - 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(9*(-1 + zc)^5) - 
 (8*zc^2*(7 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (8*Pi^2*(1 + zc)*HPL[{1, 1}, zc])/(9*(-1 + zc)) - 
 (((4*I)/9)*Pi*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*
   HPL[{1, 1}, zc])/(-1 + zc)^5 + 
 ((5999557 - 10714938*zc + 13968322*zc^2 - 10714938*zc^3 + 5999557*zc^4)*
   HPL[{1, 1}, zc])/(405*(-1 + zc)^4) - 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(9*(-1 + zc)^5) - 
 (8*zc^2*(7 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(-1 + zc)^3 - 
 (((16*I)/3)*Pi*(1 + 20*zc^2 + 15*zc^3)*HPL[{1, 2}, zc])/(-1 + zc)^3 + 
 (16*Pi^2*(1747 - 260*zc - 426*zc^2 + 2893*zc^3)*HPL[{1, 2}, zc])/
  (9*(-1 + zc)^3) - (2*(135791 - 370843*zc + 241174*zc^2 + 237370*zc^3 - 
    368575*zc^4 + 136031*zc^5)*HPL[{1, 2}, zc])/(27*(-1 + zc)^5) + 
 ((64*I)*Pi*zc^2*(-28 + 191*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
 (16*(-30 - 29*zc + 50*zc^2 + 45*zc^3)*HPL[{1, 3}, zc])/(3*(-1 + zc)^3) + 
 (32*(-601 + 88*zc)*HPL[{1, 4}, zc])/(3*(-1 + zc)^3) + 
 (40*Pi^2*zc*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*zc*(-23 + 3331*zc - 15149*zc^2 + 18057*zc^3 - 6981*zc^4 + 
    45*zc^5)*HPL[{2, 0}, zc])/(-1 + zc)^6 - 
 (2*(6 + 3483*zc - 147400*zc^2 + 450616*zc^3 - 462043*zc^4 + 178813*zc^5 + 
    525*zc^6)*HPL[{2, 0}, zc])/(27*(-1 + zc)^6) + 
 (16*Pi^2*zc*HPL[{2, 1}, zc])/(9*(-1 + zc)^2) - 
 ((8*I)*Pi*zc^2*(7 + 5*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 - 
 (8*(72 + 44974*zc - 28016*zc^2 - 28967*zc^3 + 45541*zc^4 + 132*zc^5)*
   HPL[{2, 1}, zc])/(27*(-1 + zc)^5) - (((32*I)/3)*Pi*zc*HPL[{2, 2}, zc])/
  (-1 + zc)^3 - (8*zc*(-6938 + 21460*zc - 30454*zc^2 + 21439*zc^3 - 
    6986*zc^4 + 39*zc^5)*HPL[{2, 2}, zc])/(9*(-1 + zc)^6) + 
 (16*zc*(1 + zc)*HPL[{2, 3}, zc])/(3*(-1 + zc)^3) - 
 ((32*I)*Pi*zc^2*(-28 + 191*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 - 
 (4*zc*(91 - 13176*zc + 61214*zc^2 - 72635*zc^3 + 27197*zc^4 + 189*zc^5)*
   HPL[{3, 0}, zc])/(9*(-1 + zc)^6) - 
 (8*zc*(13795 - 42854*zc + 61022*zc^2 - 42806*zc^3 + 13627*zc^4 + 96*zc^5)*
   HPL[{3, 1}, zc])/(9*(-1 + zc)^6) - 
 (32*zc^2*(-83 + 573*zc)*HPL[{3, 2}, zc])/(3*(-1 + zc)^3) + 
 (8*zc^2*(-667 + 4584*zc)*HPL[{4, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc^2*(-167 + 1146*zc)*HPL[{4, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*Pi^2*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) - 
 (8*Sqrt[zc]*(13 + 44*zc + 13*zc^2)*HPL[{plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^3) - (((64*I)/27)*Pi*Sqrt[zc]*(-9 - 9*zc + 193*zc^2 + 33*zc^3)*
   HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^5 + 
 (8*Pi^2*(1 + zc)*HPL[{plus, plus}, Sqrt[zc]])/(9*(-1 + zc)) - 
 (128*zc^2*(-1 + 7*zc)*HPL[{-3, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*(5 + 7*zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 + 
 (160*zc^2*(7 - 33*zc + 15*zc^2)*HPL[{-2, 0, 0}, zc])/(9*(-1 + zc)^5) - 
 (4*(-2 + zc)*(-5 + 4*zc)*(4 + 45*zc + 5*zc^2)*HPL[{-1, 0, 0}, 1 - zc])/
  (9*(-1 + zc)^5) + (8*zc*(1 + zc)*(-15 + 611*zc - 2051*zc^2 + 623*zc^3)*
   HPL[{-1, 0, 0}, zc])/(27*(-1 + zc)^5) + 
 (16*Pi^2*zc^2*(-86 + 587*zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/3)*Pi*zc^2*(58 + 358*zc + 174*zc^2 - 199*zc^3 + 89*zc^4)*
   HPL[{0, 0, 0}, zc])/(-1 + zc)^6 - 
 (2*zc*(-2940 + 1144953*zc - 5819307*zc^2 + 16414628*zc^3 - 15336967*zc^4 + 
    4859633*zc^5)*HPL[{0, 0, 0}, zc])/(945*(-1 + zc)^6) - 
 (32*Pi^2*zc*HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (32*Sqrt[zc]*(1 + zc)*(3 + 14*zc + 3*zc^2)*HPL[{0, plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^4) - (32*Pi^2*zc*HPL[{0, plus, plus}, Sqrt[zc]])/
  (9*(-1 + zc)^2) - (((128*I)/3)*Pi*zc^2*(-1 + 7*zc)*HPL[{1, -2, 0}, zc])/
  (-1 + zc)^3 - (128*(7 + 6*zc + 7*zc^2)*HPL[{1, -2, 2}, zc])/
  (3*(-1 + zc)^2) + (16*Pi^2*zc*(-3 - 86*zc + 587*zc^2)*HPL[{1, 0, 0}, zc])/
  (9*(-1 + zc)^3) - (((8*I)/3)*Pi*(-1 + 100*zc^2 + 89*zc^3)*
   HPL[{1, 0, 0}, zc])/(-1 + zc)^3 - 
 (2*(-1353 + 19439*zc - 3188812*zc^2 + 11536032*zc^3 - 12930169*zc^4 + 
    4762123*zc^5)*HPL[{1, 0, 0}, zc])/(945*(-1 + zc)^5) - 
 (((8*I)/3)*Pi*(1 + 3*zc)*(-2 + 6*zc + 5*zc^2)*HPL[{1, 1, 0}, zc])/
  (-1 + zc)^3 - (2*(-3 - 101*zc + 374*zc^2 - 894*zc^3 + 655*zc^4 + 77*zc^5)*
   HPL[{1, 1, 0}, zc])/(9*(-1 + zc)^5) - 
 ((8*I)*Pi*zc^2*(7 + 5*zc)*HPL[{1, 1, 1}, zc])/(-1 + zc)^3 - 
 (4*zc*(-1 + 2*zc)*(-4 + 5*zc)*(5 + 45*zc + 4*zc^2)*HPL[{1, 1, 1}, zc])/
  (9*(-1 + zc)^5) - (8*(-2 + 2*zc + 23*zc^2 + 13*zc^3)*HPL[{1, 1, 2}, zc])/
  (3*(-1 + zc)^3) - ((32*I)*Pi*zc^2*(-28 + 191*zc)*HPL[{1, 2, 0}, zc])/
  (-1 + zc)^3 - (4*(1 - 3*zc + 83*zc^2 + 63*zc^3)*HPL[{1, 2, 0}, zc])/
  (3*(-1 + zc)^3) - (8*(17 + 19*zc + 40*zc^2 + 32*zc^3)*HPL[{1, 2, 1}, zc])/
  (3*(-1 + zc)^3) - (32*(191 + 163*zc + 191*zc^2)*HPL[{1, 2, 2}, zc])/
  (-1 + zc)^2 + (16*zc*(-1 - 335*zc + 2292*zc^2)*HPL[{1, 3, 0}, zc])/
  (3*(-1 + zc)^3) + (64*(191 + 163*zc + 191*zc^2)*HPL[{1, 3, 1}, zc])/
  (-1 + zc)^2 + (((16*I)/3)*Pi*zc*HPL[{2, 0, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(869 + 122757*zc - 532000*zc^2 + 627328*zc^3 - 245729*zc^4 + 
    1575*zc^5)*HPL[{2, 0, 0}, zc])/(315*(-1 + zc)^6) + 
 (((32*I)/3)*Pi*zc*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(8 - 4*zc + 26*zc^2 + 45*zc^3)*HPL[{2, 1, 0}, zc])/(9*(-1 + zc)^4) - 
 (8*zc^2*(7 + 5*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 - 
 (32*zc*HPL[{2, 1, 2}, zc])/(3*(-1 + zc)^2) + 
 (8*zc*(-1 + 3*zc)*HPL[{2, 2, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*HPL[{2, 2, 1}, zc])/(3*(-1 + zc)^2) - 
 (32*zc^2*(-28 + 191*zc)*HPL[{3, 0, 0}, zc])/(-1 + zc)^3 + 
 (32*zc^2*HPL[{3, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (64*Pi^2*zc*HPL[{minus, 0, plus}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (128*Sqrt[zc]*(-9 - 9*zc + 193*zc^2 + 33*zc^3)*HPL[{plus, 0, 0}, Sqrt[zc]])/
  (27*(-1 + zc)^5) + (64*Sqrt[zc]*(9 - 24*zc - 386*zc^2 - 24*zc^3 + 9*zc^4)*
   HPL[{plus, 0, minus}, Sqrt[zc]])/(27*(-1 + zc)^5) + 
 (((32*I)/3)*Pi*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^2 - 
 (4*(1 + zc)*(1 + 48*zc + zc^2)*HPL[{plus, plus, 0}, Sqrt[zc]])/
  (3*(-1 + zc)^3) - (4*zc^2*(368 + 1845*zc + 185*zc^2 - 1492*zc^3 + 534*zc^4)*
   HPL[{0, 0, 0, 0}, zc])/(9*(-1 + zc)^6) - 
 (((128*I)/3)*Pi*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^3 + 
 (32*zc*(8 + 59*zc + 8*zc^2)*HPL[{0, plus, plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^4) - (128*zc^2*(-1 + 7*zc)*HPL[{1, -2, 0, 0}, zc])/
  (3*(-1 + zc)^3) - (4*(-175 - 1894*zc + 5211*zc^2 + 6230*zc^3)*
   HPL[{1, 0, 0, 0}, zc])/(105*(-1 + zc)^3) - 
 (8*(1 + 3*zc)*(-2 + 6*zc + 5*zc^2)*HPL[{1, 1, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (8*zc^2*(7 + 5*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 - 
 (8*zc^2*(7 + 5*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 - 
 (32*zc*(1 - 84*zc + 573*zc^2)*HPL[{1, 2, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*HPL[{1, 2, 1, 0}, zc])/(3*(-1 + zc)^2) + 
 (40*zc*HPL[{2, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*HPL[{2, 1, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (16*(1 + zc)^2*HPL[{plus, 0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (64*(1 + zc)*HPL[{plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) - 
 (32*(1 + zc)*HPL[{plus, plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)) - 
 (256*zc^2*HPL[{0, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (64*zc*(1 + zc)*HPL[{0, plus, 0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (256*zc*HPL[{0, plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (128*zc*HPL[{0, plus, plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)^2) - 
 (16*zc*HPL[{1, 0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (128*zc*HPL[{minus, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 Pi^2*((-4*Sqrt[zc]*(-36 - 73*zc + 20*zc^2 + 3*zc^3))/(27*(-1 + zc)^4) + 
   (-190458842 + 498177898*zc - 463774029*zc^2 + 343770859*zc^3 - 
     241218888*zc^4 + 64204028*zc^5)/(17010*(-1 + zc)^5) + 
   (64*(71 - 124*zc - 34*zc^2 - 124*zc^3 + 71*zc^4)*Log[2])/
    (27*(-1 + zc)^4)) + 
 flagMSbar*((16*zc*(1 + zc)*(73 + 754*zc + 73*zc^2)*Log[zc])/
    (3*(-1 + zc)^5) + ((16*I)*Pi*zc*(1 + 73*zc + 181*zc^2 + 45*zc^3)*Log[zc])/
    (-1 + zc)^5 + (32*Pi^2*zc*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*Log[zc])/
    (-1 + zc)^6 - (32*zc*(1 + zc)*(23 + 104*zc + 23*zc^2)*Log[1 - zc]*
     Log[zc])/(-1 + zc)^5 - ((192*I)*Pi*zc^2*(2 + 12*zc + 10*zc^2 + zc^3)*
     Log[zc]^2)/(-1 + zc)^6 + (16*zc*(1 + 73*zc + 181*zc^2 + 45*zc^3)*
     Log[zc]^2)/(-1 + zc)^5 - (96*zc^2*(2 + 12*zc + 10*zc^2 + zc^3)*
     Log[zc]^3)/(-1 + zc)^6 - (192*zc*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*
     Log[zc]*PolyLog[2, zc])/(-1 + zc)^6) + 
 (4*Pi^2*(21069 - 3083*zc - 2369*zc^2 + 16247*zc^3)*Zeta[3])/
  (9*(-1 + zc)^3) + (((8*I)/9)*Pi*zc*(59 - 14086*zc + 62483*zc^2 - 
    73437*zc^3 + 27684*zc^4 + 177*zc^5)*Zeta[3])/(-1 + zc)^6 - 
 (2*(-14695449 + 31009622*zc - 34290436*zc^2 + 55338666*zc^3 - 
    63054992*zc^4 + 24058019*zc^5)*Zeta[3])/(945*(-1 + zc)^5) - 
 ((64*I)*Pi*zc^2*(-57 + 389*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (8*zc*(2258 - 499661*zc + 2198455*zc^2 - 2573094*zc^3 + 966227*zc^4 + 
    6615*zc^5)*HPL[{0}, zc]*Zeta[3])/(315*(-1 + zc)^6) - 
 ((64*I)*Pi*zc^2*(-57 + 389*zc)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (8*(-42 - 40*zc + 55*zc^2 + 63*zc^3)*HPL[{1}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
 (32*zc*(-1 + 2*zc)*HPL[{2}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
 (64*zc^2*(-57 + 389*zc)*HPL[{0, 0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (64*zc*(2 - 172*zc + 1167*zc^2)*HPL[{1, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (3*((((-32*I)/3)*Pi^3*zc^2*(1 + 3*zc + zc^2))/(-1 + zc)^5 + 
    (4*Pi^2*(1 + zc)*(1 + zc - 153*zc^2 + 113*zc^3 + 5*zc^4))/
     (9*(-1 + zc)^5) + (((2*I)/45)*Pi*(6 - 349*zc - 5309*zc^2 - 3569*zc^3 + 
       41*zc^4))/(-1 + zc)^4 + (8059 - 176136*zc - 765446*zc^2 - 
      176136*zc^3 + 8059*zc^4)/(1350*(-1 + zc)^4) - 
    (16*Pi^2*zc^2*(1 + 3*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^5 - 
    (((8*I)/3)*Pi*zc^2*(-16 - 24*zc + 6*zc^2 + zc^3)*HPL[{0}, zc])/
     (-1 + zc)^5 + (4*zc*(-11 - 307*zc - 244*zc^2 + 4*zc^3)*HPL[{0}, zc])/
     (9*(-1 + zc)^4) - (((16*I)/3)*Pi*zc*(1 + zc)*(1 + 28*zc + zc^2)*
      HPL[{1}, zc])/(-1 + zc)^4 + 
    (2*(47 - 3918*zc - 10618*zc^2 - 3918*zc^3 + 47*zc^4)*HPL[{1}, zc])/
     (45*(-1 + zc)^4) + ((64*I)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{2}, zc])/
     (-1 + zc)^5 - (8*zc*(1 + zc)*(-22 - 18*zc + 6*zc^2 + zc^3)*HPL[{2}, zc])/
     (3*(-1 + zc)^5) - (32*zc*(1 + 3*zc + zc^2)*HPL[{3}, zc])/(-1 + zc)^4 - 
    ((32*I)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^5 + 
    (8*zc*(-1 - 12*zc + 24*zc^2 + 22*zc^3)*HPL[{0, 0}, zc])/(3*(-1 + zc)^5) + 
    L*((-16*Pi^2*zc*(1 + zc)*(1 + 3*zc + zc^2))/(3*(-1 + zc)^5) - 
      (((8*I)/3)*Pi*zc*(1 + zc)*(1 + 28*zc + zc^2))/(-1 + zc)^4 + 
      (2*(7 - 1368*zc - 4478*zc^2 - 1368*zc^3 + 7*zc^4))/(45*(-1 + zc)^4) + 
      ((32*I)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^5 - 
      (8*zc*(1 + zc)*(1 + 28*zc + zc^2)*HPL[{0}, zc])/(3*(-1 + zc)^4) - 
      (8*(1 + zc)^2*(1 + 28*zc + zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^4) + 
      (32*zc*(1 + zc)*(1 + 3*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^5 + 
      (32*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^5) - 
    (8*zc*(1 + zc)*(1 + 28*zc + zc^2)*HPL[{1, 0}, zc])/(3*(-1 + zc)^4) - 
    (16*(1 + zc)^2*(1 + 28*zc + zc^2)*HPL[{1, 1}, zc])/(3*(-1 + zc)^4) + 
    (32*zc^2*(1 + 3*zc + zc^2)*HPL[{2, 0}, zc])/(-1 + zc)^5 + 
    (64*zc*(1 + zc)*(1 + 3*zc + zc^2)*HPL[{2, 1}, zc])/(-1 + zc)^5 - 
    (64*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0, 0}, zc])/(-1 + zc)^5 + 
    (32*(-3 + zc)*zc*(1 + 3*zc + zc^2)*Zeta[3])/(-1 + zc)^5))/2 + 
 ((((-256*I)/3)*Pi^3*zc^2)/(-1 + zc)^2 - 
   (16*Pi^4*(7 - zc - 3*zc^2 + 21*zc^3))/(9*(-1 + zc)^3) + 
   (((2*I)/135)*Pi*(2538 - 1797*zc - 72077*zc^2 - 18077*zc^3 + 15553*zc^4))/
    (-1 + zc)^4 + (654347 + 893312*zc - 11958518*zc^2 + 893312*zc^3 + 
     654347*zc^4)/(4050*(-1 + zc)^4) + 
   Pi^2*((-2*(1 + 29*zc + 277*zc^2 - 487*zc^3 + 232*zc^4 + 8*zc^5))/
      (3*(-1 + zc)^4*Sqrt[zc]) - (4*(-1658 + 4278*zc - 3346*zc^2 + 
        5508*zc^3 - 3579*zc^4 + 1253*zc^5 + 6*zc^6))/(27*(-1 + zc)^5)) + 
   (((8*I)/9)*Pi*zc*(-24 + 442*zc + 990*zc^2 - 180*zc^3 + 3*zc^4)*
     HPL[{0}, zc])/(-1 + zc)^5 + 
   (2*(1257 + 4827*zc - 58643*zc^2 - 16493*zc^3 + 16792*zc^4)*HPL[{0}, zc])/
    (135*(-1 + zc)^4) + Pi^2*((8*Sqrt[zc]*(1 + 3*zc + zc^2))/(-1 + zc)^5 + 
     (16*zc^2*(49 - 105*zc + 33*zc^2 + 48*zc^3))/(9*(-1 + zc)^5))*
    HPL[{0}, zc] + (2*(18091 - 19874*zc - 144154*zc^2 - 19874*zc^3 + 
      18091*zc^4)*HPL[{1}, zc])/(135*(-1 + zc)^4) + 
   Pi^2*((-64*zc^(3/2))/(-1 + zc)^2 + (64*(-4 + 5*zc^2))/(3*(-1 + zc)^2))*
    HPL[{1}, zc] + (8*(1 + zc)*(-3 - 369*zc + 1801*zc^2 - 201*zc^3 + 3*zc^4)*
     HPL[{2}, zc])/(9*(-1 + zc)^5) - 
   (32*zc*(-81 + 158*zc - 26*zc^2 - 33*zc^3 + 42*zc^4)*HPL[{3}, zc])/
    (3*(-1 + zc)^5) + (128*zc^2*(-1 + 7*zc)*HPL[{4}, zc])/(-1 + zc)^3 - 
   (128*Pi^2*zc^2*(-1 + 7*zc)*HPL[{0, 0}, zc])/(3*(-1 + zc)^3) - 
   (((32*I)/3)*Pi*zc^2*(5 + 33*zc - 51*zc^2 + 48*zc^3)*HPL[{0, 0}, zc])/
    (-1 + zc)^5 - (4*(3 + 138*zc - 326*zc^2 - 3240*zc^3 + 1377*zc^4 - 
      420*zc^5 + 6*zc^6)*HPL[{0, 0}, zc])/(9*(-1 + zc)^5) - 
   (16*zc^(5/2)*(1 + 3*zc + zc^2)*HPL[{plus}, Sqrt[zc]]*HPL[{0, 0}, zc])/
    (-1 + zc)^5 + L*((-32*Pi^2*zc*(1 + zc)*(1 + 3*zc + zc^2))/
      (3*(-1 + zc)^5) - (((16*I)/3)*Pi*zc*(1 + zc)*(1 + 28*zc + zc^2))/
      (-1 + zc)^4 + (4*(7 - 1368*zc - 4478*zc^2 - 1368*zc^3 + 7*zc^4))/
      (45*(-1 + zc)^4) + ((64*I)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{0}, zc])/
      (-1 + zc)^5 - (16*zc*(1 + zc)*(1 + 28*zc + zc^2)*HPL[{0}, zc])/
      (3*(-1 + zc)^4) - (16*(1 + zc)^2*(1 + 28*zc + zc^2)*HPL[{1}, zc])/
      (3*(-1 + zc)^4) + (64*zc*(1 + zc)*(1 + 3*zc + zc^2)*HPL[{2}, zc])/
      (-1 + zc)^5 + (64*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0}, zc])/
      (-1 + zc)^5) - (128*Pi^2*zc^2*(-1 + 7*zc)*HPL[{1, 0}, zc])/
    (3*(-1 + zc)^3) - ((64*I)*Pi*(1 + 8*zc^2)*HPL[{1, 0}, zc])/(-1 + zc)^2 - 
   (4*(1 + zc)*(-2 + 133*zc - 483*zc^2 + 367*zc^3 - 137*zc^4 + 2*zc^5)*
     HPL[{1, 0}, zc])/(3*(-1 + zc)^4*zc) - (448*(1 + zc)*HPL[{1, 2}, zc])/
    (-1 + zc) + (128*(7 + 6*zc + 7*zc^2)*HPL[{1, 3}, zc])/(-1 + zc)^2 + 
   (16*(4 - 15*zc - 2*zc^2 + 2*zc^3 - 13*zc^4 + 4*zc^5)*HPL[{2, 0}, zc])/
    (-1 + zc)^5 + ((128*I)*Pi*Sqrt[zc]*HPL[{plus, 0}, Sqrt[zc]])/
    (-1 + zc)^2 - (4*(7 + 210*zc - 554*zc^2 + 210*zc^3 + 7*zc^4)*
     HPL[{plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3*Sqrt[zc]) + 
   ((128*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{0, 0, 0}, zc])/(-1 + zc)^3 - 
   (16*zc*(9 + 43*zc + 93*zc^2 - 96*zc^3 + 96*zc^4)*HPL[{0, 0, 0}, zc])/
    (3*(-1 + zc)^5) + (64*zc^(5/2)*(1 + 3*zc + zc^2)*
     HPL[{0, 0, plus}, Sqrt[zc]])/(-1 + zc)^5 + 
   (32*Sqrt[zc]*(-7 + 27*zc - 22*zc^2 + 11*zc^3 + zc^4)*
     HPL[{0, plus, 0}, Sqrt[zc]])/(-1 + zc)^5 + 
   ((128*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 - 
   (32*(4 - 9*zc + 15*zc^2 - 29*zc^3 + 14*zc^4)*HPL[{1, 0, 0}, zc])/
    (-1 + zc)^4 + (128*(1 + zc)*HPL[{1, 1, 0}, zc])/(-1 + zc) - 
   (128*Sqrt[zc]*HPL[{minus, plus, 0}, Sqrt[zc]])/(-1 + zc) + 
   (64*Sqrt[zc]*(-7 + 27*zc - 23*zc^2 + 8*zc^3)*HPL[{plus, 0, 0}, Sqrt[zc]])/
    (-1 + zc)^5 - (128*Sqrt[zc]*HPL[{plus, 0, minus}, Sqrt[zc]])/(-1 + zc) - 
   (128*Sqrt[zc]*HPL[{plus, minus, 0}, Sqrt[zc]])/(-1 + zc) + 
   (128*zc^2*(-1 + 7*zc)*HPL[{0, 0, 0, 0}, zc])/(-1 + zc)^3 + 
   (128*zc^2*(-1 + 7*zc)*HPL[{1, 0, 0, 0}, zc])/(-1 + zc)^3 + 
   numfunc[left, 2, zc] - ((128*I)*Pi*zc^2*(-1 + 7*zc)*Zeta[3])/(-1 + zc)^3 + 
   (32*(96 - 105*zc + 7*zc^2 + 87*zc^3)*Zeta[3])/(3*(-1 + zc)^4) - 
   (128*zc^2*(-1 + 7*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
   (128*(7 + 6*zc + 7*zc^2)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^2)/2 - 
 (4*(28379 - 4121*zc - 4739*zc^2 + 32501*zc^3)*Zeta[5])/(3*(-1 + zc)^3);


V[2,2,0]=4*L^2 + (((28*I)/135)*Pi^5*zc^2*(-7 + 13*zc))/(-1 + zc)^3 + 
 (5347 - 102494*zc + 5347*zc^2)/(270*(-1 + zc)^2) - 
 ((I/54)*Pi*(-1333 + 4802*zc + 5711*zc^2))/(-1 + zc)^2 - 
 (Pi^4*(-1100 - 14901*zc - 12336*zc^2 + 6190*zc^3))/(2025*(-1 + zc)^3) + 
 (((2*I)/405)*Pi^3*(-47 + 1797*zc - 18132*zc^2 + 20747*zc^3))/(-1 + zc)^3 + 
 (Pi^2*(-187305 + 186211*zc - 158701*zc^2 + 77175*zc^3))/(810*(-1 + zc)^3) + 
 (4*Pi^2*(-2 + zc)*HPL[{-2}, 1 - zc])/(-1 + zc)^3 + 
 (2*Pi^2*(-6 + zc)*(-2 + zc)^2*HPL[{-1}, 1 - zc])/(3*(-1 + zc)^3) - 
 (52*Pi^4*zc^2*(-7 + 13*zc)*HPL[{0}, zc])/(135*(-1 + zc)^3) - 
 (zc*(817 + 3125*zc)*HPL[{0}, zc])/(27*(-1 + zc)^2) + 
 (((4*I)/135)*Pi^3*zc*(118 - 887*zc + 130*zc^2)*HPL[{0}, zc])/(-1 + zc)^3 + 
 ((I/9)*Pi*zc*(-121 + 311*zc + 2564*zc^2)*HPL[{0}, zc])/(-1 + zc)^3 + 
 (Pi^2*zc*(4485 - 62943*zc + 75428*zc^2)*HPL[{0}, zc])/(405*(-1 + zc)^3) + 
 (((4*I)/9)*Pi*(19 - 336*zc + 623*zc^2)*HPL[{1}, zc])/(-1 + zc)^2 - 
 ((2189 + 4802*zc + 2189*zc^2)*HPL[{1}, zc])/(27*(-1 + zc)^2) + 
 (2*Pi^2*(23539 - 13100*zc + 38929*zc^2)*HPL[{1}, zc])/(405*(-1 + zc)^2) + 
 (((4*I)/27)*Pi^3*(-8 + 24*zc - 33*zc^2 + 26*zc^3)*HPL[{1}, zc])/
  (-1 + zc)^3 - (4*Pi^4*(351 - 189*zc - 91*zc^2 + 169*zc^3)*HPL[{1}, zc])/
  (135*(-1 + zc)^3) - (((4*I)/3)*Pi*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (((4*I)/3)*Pi*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1}, zc]*HPL[{1}, zc/(1 - zc)])/
  (-1 + zc)^3 - (4*Pi^2*zc*(1849 + 3499*zc)*HPL[{2}, zc])/(135*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*zc*(-73 + 217*zc + 24*zc^2)*HPL[{2}, zc])/(-1 + zc)^3 + 
 (2*zc*(653 - 169*zc + 434*zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^3) - 
 (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/
  (3*(-1 + zc)^3) + (((4*I)/3)*Pi*(-1 + 2*zc)^2*(-1 + 6*zc)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 ((8*I)*Pi*zc^2*(-1 + 2*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) + ((8*I)*Pi*zc^2*(-1 + 2*zc)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) + (8*zc^2*(-1 + 2*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 + (80*Pi^2*zc^2*(-7 + 13*zc)*HPL[{3}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/9)*Pi*zc*(27 - 294*zc + 28*zc^2)*HPL[{3}, zc])/(-1 + zc)^3 - 
 (4*zc*(329 - 446*zc + 561*zc^2)*HPL[{3}, zc])/(9*(-1 + zc)^3) - 
 ((16*I)*Pi*zc^2*(-1 + 2*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{3}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (16*zc^2*(-1 + 2*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (16*zc^2*(-1 + 2*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (((64*I)/3)*Pi*zc^2*(-7 + 13*zc)*HPL[{4}, zc])/(-1 + zc)^3 + 
 (8*zc*(159 + 12*zc + 44*zc^2)*HPL[{4}, zc])/(9*(-1 + zc)^3) + 
 (24*zc^2*(-1 + 2*zc)*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (((16*I)/9)*Pi^3*zc^2*(-7 + 13*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (((16*I)/3)*Pi*zc*(2 - 31*zc + 47*zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*zc*(-12 + 207*zc + 74*zc^2)*HPL[{0, 0}, zc])/(27*(-1 + zc)^3) + 
 (zc*(-1646 + 2981*zc + 39975*zc^2)*HPL[{0, 0}, zc])/(135*(-1 + zc)^3) - 
 (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/
  (3*(-1 + zc)^3) + (8*zc^2*(-1 + 2*zc)*HPL[{2}, zc/(1 - zc)]*
   HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((-4*Pi^2*zc*(1 + zc))/(-1 + zc)^3 - ((4*I)*Pi*(-1 + 5*zc + 2*zc^2))/
    (-1 + zc)^2 + (8*(13 - 44*zc + 13*zc^2))/(3*(-1 + zc)^2) + 
   ((24*I)*Pi*zc^2*HPL[{0}, zc])/(-1 + zc)^3 - (12*zc*(1 + zc)*HPL[{0}, zc])/
    (-1 + zc)^2 - (4*(1 + 10*zc + zc^2)*HPL[{1}, zc])/(-1 + zc)^2 + 
   (24*zc*(1 + zc)*HPL[{2}, zc])/(-1 + zc)^3 + (24*zc^2*HPL[{0, 0}, zc])/
    (-1 + zc)^3) + (((16*I)/9)*Pi^3*zc^2*(-7 + 13*zc)*HPL[{1, 0}, zc])/
  (-1 + zc)^3 + ((47 - 1164*zc + 2557*zc^2)*HPL[{1, 0}, zc])/
  (9*(-1 + zc)^2) - (((4*I)/3)*Pi*(-2 + 42*zc - 231*zc^2 + 196*zc^3)*
   HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*(220 - 574*zc + 221*zc^2 + 370*zc^3)*HPL[{1, 0}, zc])/
  (135*(-1 + zc)^3) - (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*zc^2*(-1 + 2*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (((4*I)/3)*Pi*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1, 1}, zc])/(-1 + zc)^3 + 
 (8*(107 - 112*zc + 107*zc^2)*HPL[{1, 1}, zc])/(3*(-1 + zc)^2) - 
 (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 1}, zc])/
  (3*(-1 + zc)^3) + (8*zc^2*(-1 + 2*zc)*HPL[{2}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(-1 + zc)^3 + 
 (((16*I)/9)*Pi*(4 - 12*zc + 3*zc^2 + 14*zc^3)*HPL[{1, 2}, zc])/(-1 + zc)^3 + 
 (16*Pi^2*(39 - 21*zc - 35*zc^2 + 65*zc^3)*HPL[{1, 2}, zc])/(9*(-1 + zc)^3) - 
 (4*(170 - 161*zc - 199*zc^2 + 195*zc^3)*HPL[{1, 2}, zc])/(3*(-1 + zc)^3) + 
 (((64*I)/3)*Pi*zc^2*(-7 + 13*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 + 
 (8*(-8 - 33*zc + 15*zc^2 + 44*zc^3)*HPL[{1, 3}, zc])/(9*(-1 + zc)^3) + 
 (32*(-13 + 7*zc)*HPL[{1, 4}, zc])/(3*(-1 + zc)^3) + 
 (((16*I)/3)*Pi*zc*(-2 + 24*zc + 3*zc^2)*HPL[{2, 0}, zc])/(-1 + zc)^3 - 
 (2*zc*(-257 + 941*zc + 96*zc^2)*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) + 
 ((8*I)*Pi*zc^2*(-1 + 2*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 - 
 (4*(-8 + 124*zc + 86*zc^2 + 17*zc^3)*HPL[{2, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*zc*(-55 + 52*zc + 6*zc^2)*HPL[{2, 2}, zc])/(3*(-1 + zc)^3) - 
 (((32*I)/3)*Pi*zc^2*(-7 + 13*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (8*zc*(24 - 309*zc + 32*zc^2)*HPL[{3, 0}, zc])/(9*(-1 + zc)^3) + 
 (8*zc*(109 - 115*zc + 12*zc^2)*HPL[{3, 1}, zc])/(3*(-1 + zc)^3) - 
 (32*zc^2*(-7 + 13*zc)*HPL[{3, 2}, zc])/(3*(-1 + zc)^3) + 
 (64*zc^2*(-7 + 13*zc)*HPL[{4, 0}, zc])/(3*(-1 + zc)^3) + 
 (64*zc^2*(-7 + 13*zc)*HPL[{4, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*(-2 + zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 + 
 (4*(-6 + zc)*(-2 + zc)^2*HPL[{-1, 0, 0}, 1 - zc])/(3*(-1 + zc)^3) + 
 (16*Pi^2*zc^2*(-7 + 13*zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*zc^2*(5 + 16*zc)*HPL[{0, 0, 0}, zc])/(-1 + zc)^3 - 
 (2*zc*(480 - 9288*zc + 16873*zc^2)*HPL[{0, 0, 0}, zc])/(135*(-1 + zc)^3) + 
 (16*Pi^2*zc^2*(-7 + 13*zc)*HPL[{1, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*(4 - 12*zc + zc^2 + 16*zc^3)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 - 
 (2*(-133 + 2763*zc - 19773*zc^2 + 17593*zc^3)*HPL[{1, 0, 0}, zc])/
  (135*(-1 + zc)^3) + ((8*I)*Pi*zc^2*(-1 + 2*zc)*HPL[{1, 1, 0}, zc])/
  (-1 + zc)^3 - (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1, 1, 0}, zc])/
  (3*(-1 + zc)^3) + ((8*I)*Pi*zc^2*(-1 + 2*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 - (4*(-1 + 2*zc)^2*(-1 + 6*zc)*HPL[{1, 1, 1}, zc])/
  (3*(-1 + zc)^3) + (8*zc^2*(-1 + 2*zc)*HPL[{1, 1, 2}, zc])/(-1 + zc)^3 - 
 (((32*I)/3)*Pi*zc^2*(-7 + 13*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 (16*(2 - 6*zc - 3*zc^2 + 16*zc^3)*HPL[{1, 2, 0}, zc])/(9*(-1 + zc)^3) + 
 (8*(2 - zc - 2*zc^2 + 4*zc^3)*HPL[{1, 2, 1}, zc])/(-1 + zc)^3 - 
 (32*(13 + 6*zc + 13*zc^2)*HPL[{1, 2, 2}, zc])/(3*(-1 + zc)^2) + 
 (64*zc^2*(-7 + 13*zc)*HPL[{1, 3, 0}, zc])/(3*(-1 + zc)^3) + 
 (64*(13 + 6*zc + 13*zc^2)*HPL[{1, 3, 1}, zc])/(3*(-1 + zc)^2) + 
 (4*zc*(-47 + 1513*zc + 180*zc^2)*HPL[{2, 0, 0}, zc])/(45*(-1 + zc)^3) + 
 (8*zc^2*(-1 + 2*zc)*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 + 
 (8*zc^2*(-1 + 2*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 - 
 (32*zc^2*(-7 + 13*zc)*HPL[{3, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*zc^2*(5 + 16*zc)*HPL[{0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (4*(80 - 283*zc - 13*zc^2 + 480*zc^3)*HPL[{1, 0, 0, 0}, zc])/
  (45*(-1 + zc)^3) + (8*zc^2*(-1 + 2*zc)*HPL[{1, 1, 0, 0}, zc])/(-1 + zc)^3 + 
 (8*zc^2*(-1 + 2*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 + 
 (8*zc^2*(-1 + 2*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 - 
 (32*zc^2*(-7 + 13*zc)*HPL[{1, 2, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*(-4 + 63*zc - 609*zc^2 + 20*zc^3)*Zeta[3])/(-1 + zc)^3 + 
 (16*Pi^2*(117 - 63*zc - 49*zc^2 + 91*zc^3)*Zeta[3])/(9*(-1 + zc)^3) - 
 (2*(-15373 + 13433*zc - 27113*zc^2 + 25843*zc^3)*Zeta[3])/(45*(-1 + zc)^3) - 
 (((128*I)/3)*Pi*zc^2*(-7 + 13*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (4*zc*(291 - 6189*zc + 160*zc^2)*HPL[{0}, zc]*Zeta[3])/(45*(-1 + zc)^3) - 
 (((128*I)/3)*Pi*zc^2*(-7 + 13*zc)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (8*(2 - 18*zc + 9*zc^2 + 16*zc^3)*HPL[{1}, zc]*Zeta[3])/(9*(-1 + zc)^3) - 
 (128*zc^2*(-7 + 13*zc)*HPL[{0, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
 (128*zc^2*(-7 + 13*zc)*HPL[{1, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) - 
 (32*(78 - 42*zc - 49*zc^2 + 91*zc^3)*Zeta[5])/(3*(-1 + zc)^3);


V[2,2,1]=(((56*I)/45)*Pi^5*zc^2*(-2 + 11*zc))/(-1 + zc)^3 - 
 (16*(1 + zc)*(571 + 7183*zc + 571*zc^2))/(135*(-1 + zc)^3) - 
 ((I/18)*Pi*(15 + 1189*zc + 15049*zc^2 + 1507*zc^3))/(-1 + zc)^3 - 
 (Pi^4*(140 - 11177*zc + 14489*zc^2 - 7782*zc^3 + 2490*zc^4))/
  (225*(-1 + zc)^4) + (((2*I)/45)*Pi^3*(23 + 194*zc + 4125*zc^2 - 
    18749*zc^3 + 12752*zc^4))/(-1 + zc)^4 + 
 (Pi^2*(-109035 + 175846*zc - 52290*zc^2 - 69186*zc^3 + 39465*zc^4))/
  (90*(-1 + zc)^4) + (12*Pi^2*(2 + zc)*HPL[{-2}, 1 - zc])/(-1 + zc)^3 - 
 (2*Pi^2*(-2 + zc)*(-4 + 28*zc + 5*zc^2)*HPL[{-1}, 1 - zc])/(3*(-1 + zc)^4) - 
 (104*Pi^4*zc^2*(-2 + 11*zc)*HPL[{0}, zc])/(45*(-1 + zc)^3) - 
 (zc*(6907 + 29038*zc + 4135*zc^2)*HPL[{0}, zc])/(45*(-1 + zc)^3) + 
 (((4*I)/45)*Pi^3*zc*(38 + 929*zc - 1447*zc^2 + 90*zc^3)*HPL[{0}, zc])/
  (-1 + zc)^4 + ((I/3)*Pi*zc*(-39 + 1864*zc - 4959*zc^2 + 4654*zc^3)*
   HPL[{0}, zc])/(-1 + zc)^4 + 
 (Pi^2*zc*(-375 + 4534*zc - 61391*zc^2 + 42438*zc^3)*HPL[{0}, zc])/
  (45*(-1 + zc)^4) + ((4*I)*Pi^3*zc^2*(1 + 2*zc)*HPL[{1}, zc])/(-1 + zc)^3 - 
 ((1 + zc)*(761 + 7358*zc + 761*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) - 
 (8*Pi^4*(-297 + 54*zc - 26*zc^2 + 143*zc^3)*HPL[{1}, zc])/(45*(-1 + zc)^3) + 
 (((2*I)/3)*Pi*(15 - 21*zc - 3053*zc^2 + 2339*zc^3)*HPL[{1}, zc])/
  (-1 + zc)^3 + (2*Pi^2*(12929 - 11299*zc - 18409*zc^2 + 21579*zc^3)*
   HPL[{1}, zc])/(45*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 - 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 - 
 (4*Pi^2*zc*(3659 - 7468*zc + 6209*zc^2)*HPL[{2}, zc])/(45*(-1 + zc)^4) + 
 (((8*I)/3)*Pi*zc*(3 + 627*zc - 429*zc^2 + 8*zc^3)*HPL[{2}, zc])/
  (-1 + zc)^4 + (2*zc*(2743 - 1042*zc - 2529*zc^2 + 2348*zc^3)*HPL[{2}, zc])/
  (3*(-1 + zc)^4) - (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/(3*(-1 + zc)^4) + 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^4 + ((24*I)*Pi*zc^2*(1 + 2*zc)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^4) + ((24*I)*Pi*zc^2*(1 + 2*zc)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^4) + (24*zc^2*(1 + 2*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 + (160*Pi^2*zc^2*(-2 + 11*zc)*HPL[{3}, zc])/(3*(-1 + zc)^3) + 
 ((8*I)*Pi*zc*(3 + 119*zc - 162*zc^2 + 12*zc^3)*HPL[{3}, zc])/(-1 + zc)^4 - 
 (4*zc*(435 - 435*zc - 1123*zc^2 + 849*zc^3)*HPL[{3}, zc])/(3*(-1 + zc)^4) - 
 ((48*I)*Pi*zc^2*(1 + 2*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^4) - (48*zc^2*(1 + 2*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 - (48*zc^2*(1 + 2*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + ((128*I)*Pi*zc^2*(-2 + 11*zc)*HPL[{4}, zc])/(-1 + zc)^3 + 
 (8*zc*(99 - 45*zc - 12*zc^2 + 32*zc^3)*HPL[{4}, zc])/(-1 + zc)^4 + 
 (72*zc^2*(1 + 2*zc)*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (((32*I)/3)*Pi^3*zc^2*(-2 + 11*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*zc^2*(-29 + 81*zc + 58*zc^2)*HPL[{0, 0}, zc])/(3*(-1 + zc)^4) - 
 ((4*I)*Pi*zc^2*(-36 - 372*zc + 283*zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^4 + 
 (zc*(114 + 8015*zc - 24024*zc^2 + 23495*zc^3)*HPL[{0, 0}, zc])/
  (15*(-1 + zc)^4) - (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(3*(-1 + zc)^4) + 
 (24*zc^2*(1 + 2*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((-4*Pi^2*zc*(1 + 6*zc + zc^2))/(-1 + zc)^4 + 
   (2*(1 + zc)*(11 - 166*zc + 11*zc^2))/(3*(-1 + zc)^3) + 
   ((4*I)*Pi*(-1 - 2*zc - 23*zc^2 + 2*zc^3))/(-1 + zc)^3 + 
   ((24*I)*Pi*zc^2*(3 + zc)*HPL[{0}, zc])/(-1 + zc)^4 + 
   (4*zc*(-5 - 20*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^3 + 
   (4*(1 + zc)*(1 - 26*zc + zc^2)*HPL[{1}, zc])/(-1 + zc)^3 + 
   (24*zc*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^4 + 
   (24*zc^2*(3 + zc)*HPL[{0, 0}, zc])/(-1 + zc)^4) + 
 (((32*I)/3)*Pi^3*zc^2*(-2 + 11*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*zc*(14 - 209*zc + 870*zc^2)*HPL[{1, 0}, zc])/(45*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*zc*(4 + 729*zc - 1635*zc^2 + 873*zc^3)*HPL[{1, 0}, zc])/
  (-1 + zc)^4 + ((-15 - 99*zc - 5749*zc^2 + 4711*zc^3)*HPL[{1, 0}, zc])/
  (3*(-1 + zc)^3) - (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(3*(-1 + zc)^4) + 
 (24*zc^2*(1 + 2*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{1, 1}, zc])/
  (-1 + zc)^4 + (4*(1 + zc)*(1177 - 2714*zc + 1177*zc^2)*HPL[{1, 1}, zc])/
  (3*(-1 + zc)^3) - (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(3*(-1 + zc)^4) + 
 (24*zc^2*(1 + 2*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(-1 + zc)^3 + 
 ((48*I)*Pi*zc^2*(1 + 2*zc)*HPL[{1, 2}, zc])/(-1 + zc)^3 + 
 (32*Pi^2*(-33 + 6*zc - 10*zc^2 + 55*zc^3)*HPL[{1, 2}, zc])/(3*(-1 + zc)^3) - 
 (4*(865 - 1571*zc + 1440*zc^2 - 1636*zc^3 + 873*zc^4)*HPL[{1, 2}, zc])/
  (3*(-1 + zc)^4) + ((128*I)*Pi*zc^2*(-2 + 11*zc)*HPL[{1, 3}, zc])/
  (-1 + zc)^3 + (8*(20 - 11*zc - 5*zc^2 + 32*zc^3)*HPL[{1, 3}, zc])/
  (-1 + zc)^3 - (64*(-11 + 2*zc)*HPL[{1, 4}, zc])/(-1 + zc)^3 + 
 ((16*I)*Pi*zc^2*(-31 + 41*zc + 3*zc^2)*HPL[{2, 0}, zc])/(-1 + zc)^4 + 
 (2*zc*(39 + 2400*zc - 1779*zc^2 + 32*zc^3)*HPL[{2, 0}, zc])/
  (3*(-1 + zc)^4) + ((24*I)*Pi*zc^2*(1 + 2*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 + 
 (4*(24 - 912*zc + 2526*zc^2 - 847*zc^3 + 16*zc^4)*HPL[{2, 1}, zc])/
  (3*(-1 + zc)^4) + (8*zc*(85 + 88*zc + 6*zc^2)*HPL[{2, 2}, zc])/
  (-1 + zc)^3 - ((64*I)*Pi*zc^2*(-2 + 11*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (8*zc^2*(113 - 165*zc + 12*zc^2)*HPL[{3, 0}, zc])/(-1 + zc)^4 + 
 (24*zc*(-53 - 51*zc + 4*zc^2)*HPL[{3, 1}, zc])/(-1 + zc)^3 - 
 (64*zc^2*(-2 + 11*zc)*HPL[{3, 2}, zc])/(-1 + zc)^3 + 
 (128*zc^2*(-2 + 11*zc)*HPL[{4, 0}, zc])/(-1 + zc)^3 + 
 (128*zc^2*(-2 + 11*zc)*HPL[{4, 1}, zc])/(-1 + zc)^3 + 
 (24*(2 + zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 - 
 (4*(-2 + zc)*(-4 + 28*zc + 5*zc^2)*HPL[{-1, 0, 0}, 1 - zc])/
  (3*(-1 + zc)^4) + (32*Pi^2*zc^2*(-2 + 11*zc)*HPL[{0, 0, 0}, zc])/
  (3*(-1 + zc)^3) + ((8*I)*Pi*zc^2*(13 - 9*zc + 32*zc^2)*HPL[{0, 0, 0}, zc])/
  (-1 + zc)^4 - (2*zc^2*(-556 - 10531*zc + 8513*zc^2)*HPL[{0, 0, 0}, zc])/
  (15*(-1 + zc)^4) + (32*Pi^2*zc^2*(-2 + 11*zc)*HPL[{1, 0, 0}, zc])/
  (3*(-1 + zc)^3) + ((8*I)*Pi*zc^2*(-5 + 32*zc)*HPL[{1, 0, 0}, zc])/
  (-1 + zc)^3 - (2*(-23 - 274*zc + 7290*zc^2 - 16036*zc^3 + 8753*zc^4)*
   HPL[{1, 0, 0}, zc])/(15*(-1 + zc)^4) + 
 ((24*I)*Pi*zc^2*(1 + 2*zc)*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{1, 1, 0}, zc])/
  (3*(-1 + zc)^4) + ((24*I)*Pi*zc^2*(1 + 2*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 - (4*zc*(-1 + 2*zc)*(-5 - 28*zc + 4*zc^2)*HPL[{1, 1, 1}, zc])/
  (3*(-1 + zc)^4) + (24*zc^2*(1 + 2*zc)*HPL[{1, 1, 2}, zc])/(-1 + zc)^3 + 
 (48*zc^2*(1 + 2*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 - 
 ((64*I)*Pi*zc^2*(-2 + 11*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 (24*(-2 - zc + 2*zc^2 + 4*zc^3)*HPL[{1, 2, 1}, zc])/(-1 + zc)^3 - 
 (64*(1 + zc)*(11 - 13*zc + 11*zc^2)*HPL[{1, 2, 2}, zc])/(-1 + zc)^3 + 
 (128*zc^2*(-2 + 11*zc)*HPL[{1, 3, 0}, zc])/(-1 + zc)^3 + 
 (128*(1 + zc)*(11 - 13*zc + 11*zc^2)*HPL[{1, 3, 1}, zc])/(-1 + zc)^3 + 
 (4*zc*(83 - 1666*zc + 2543*zc^2 + 180*zc^3)*HPL[{2, 0, 0}, zc])/
  (15*(-1 + zc)^4) + (24*zc^2*(1 + 2*zc)*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 + 
 (24*zc^2*(1 + 2*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 - 
 (64*zc^2*(-2 + 11*zc)*HPL[{3, 0, 0}, zc])/(-1 + zc)^3 + 
 (8*zc^2*(13 - 9*zc + 32*zc^2)*HPL[{0, 0, 0, 0}, zc])/(-1 + zc)^4 + 
 (4*zc*(-7 - 143*zc + 960*zc^2)*HPL[{1, 0, 0, 0}, zc])/(15*(-1 + zc)^3) + 
 (24*zc^2*(1 + 2*zc)*HPL[{1, 1, 0, 0}, zc])/(-1 + zc)^3 + 
 (24*zc^2*(1 + 2*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 + 
 (24*zc^2*(1 + 2*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 - 
 (64*zc^2*(-2 + 11*zc)*HPL[{1, 2, 0, 0}, zc])/(-1 + zc)^3 - 
 ((8*I)*Pi*zc*(3 + 254*zc - 357*zc^2 + 20*zc^3)*Zeta[3])/(-1 + zc)^4 + 
 (32*Pi^2*(-99 + 18*zc - 14*zc^2 + 77*zc^3)*Zeta[3])/(3*(-1 + zc)^3) - 
 (2*(-25779 + 32388*zc + 26940*zc^2 - 72978*zc^3 + 43319*zc^4)*Zeta[3])/
  (15*(-1 + zc)^4) - ((256*I)*Pi*zc^2*(-2 + 11*zc)*HPL[{0}, zc]*Zeta[3])/
  (-1 + zc)^3 - (4*zc*(-53 + 2346*zc - 3653*zc^2 + 200*zc^3)*HPL[{0}, zc]*
   Zeta[3])/(5*(-1 + zc)^4) - ((256*I)*Pi*zc^2*(-2 + 11*zc)*HPL[{1}, zc]*
   Zeta[3])/(-1 + zc)^3 - (8*(14 - 14*zc - 11*zc^2 + 20*zc^3)*HPL[{1}, zc]*
   Zeta[3])/(-1 + zc)^3 - (256*zc^2*(-2 + 11*zc)*HPL[{0, 0}, zc]*Zeta[3])/
  (-1 + zc)^3 - (256*zc^2*(-2 + 11*zc)*HPL[{1, 0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (64*(-66 + 12*zc - 14*zc^2 + 77*zc^3)*Zeta[5])/(-1 + zc)^3;


V[2,2,2]=(((56*I)/45)*Pi^5*zc^2*(-7 + 43*zc))/(-1 + zc)^3 + 
 ((I/135)*Pi*(-173 - 13433*zc - 708263*zc^2 - 581718*zc^3 + 62077*zc^4))/
  (-1 + zc)^4 + (32369221 - 221805314*zc - 663996214*zc^2 - 221805314*zc^3 + 
   32369221*zc^4)/(56700*(-1 + zc)^4) - 
 (2*Pi^4*(-14385 - 447467*zc + 709792*zc^2 + 329832*zc^3 - 461922*zc^4 + 
    108990*zc^5))/(4725*(-1 + zc)^5) + 
 (((2*I)/945)*Pi^3*(54 + 6454*zc - 429272*zc^2 + 1599462*zc^3 - 
    2775444*zc^4 + 1208601*zc^5))/(-1 + zc)^5 + 
 (Pi^2*(-14295260 + 36290502*zc - 39253495*zc^2 + 19463445*zc^3 - 
    10105882*zc^4 + 3993920*zc^5))/(2835*(-1 + zc)^5) + 
 (24*Pi^2*(-7 + zc)*HPL[{-2}, 1 - zc])/(-1 + zc)^3 - 
 (2*Pi^2*(-2 + zc)*(344 - 250*zc - 20*zc^2 + 7*zc^3)*HPL[{-1}, 1 - zc])/
  (3*(-1 + zc)^5) - (104*Pi^4*zc^2*(-7 + 43*zc)*HPL[{0}, zc])/
  (45*(-1 + zc)^3) + (zc*(-158292 - 4534670*zc - 3749213*zc^2 + 432005*zc^3)*
   HPL[{0}, zc])/(945*(-1 + zc)^4) + 
 (((8*I)/315)*Pi^3*zc*(181 - 10226*zc + 33489*zc^2 - 22674*zc^3 + 2205*zc^4)*
   HPL[{0}, zc])/(-1 + zc)^5 + 
 (((2*I)/27)*Pi*zc*(-354 + 30186*zc + 139947*zc^2 - 212198*zc^3 + 98230*zc^4)*
   HPL[{0}, zc])/(-1 + zc)^5 + 
 (2*Pi^2*zc*(-560 - 651836*zc + 1890558*zc^2 - 4213538*zc^3 + 1766797*zc^4)*
   HPL[{0}, zc])/(945*(-1 + zc)^5) + 
 ((8*I)*Pi^3*zc^2*(-1 + 7*zc)*HPL[{1}, zc])/(-1 + zc)^3 - 
 (8*Pi^4*(1161 - 189*zc - 91*zc^2 + 559*zc^3)*HPL[{1}, zc])/
  (45*(-1 + zc)^3) + (((4*I)/27)*Pi*(-27 - 3031*zc + 30397*zc^2 - 
    110543*zc^3 + 49034*zc^4)*HPL[{1}, zc])/(-1 + zc)^4 + 
 ((61904 - 595151*zc - 1416526*zc^2 - 595151*zc^3 + 61904*zc^4)*HPL[{1}, zc])/
  (135*(-1 + zc)^4) + (2*Pi^2*(1069107 - 1945436*zc + 1923248*zc^2 - 
    3205156*zc^3 + 1781917*zc^4)*HPL[{1}, zc])/(945*(-1 + zc)^4) + 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 + 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 - 
 (8*Pi^2*zc*(53083 - 46538*zc - 127038*zc^2 + 89133*zc^3)*HPL[{2}, zc])/
  (315*(-1 + zc)^5) + (((8*I)/9)*Pi*zc*(206 - 4249*zc + 15624*zc^2 - 
    6747*zc^3 + 1104*zc^4)*HPL[{2}, zc])/(-1 + zc)^5 + 
 (2*zc*(102066 - 111747*zc + 241525*zc^2 - 218398*zc^3 + 98176*zc^4)*
   HPL[{2}, zc])/(27*(-1 + zc)^5) + 
 (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{2}, zc])/(3*(-1 + zc)^5) - 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^5 + 
 ((48*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 - (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(3*(-1 + zc)^5) + 
 ((48*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 - (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/(3*(-1 + zc)^5) + 
 (48*zc^2*(-1 + 7*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (160*Pi^2*zc^2*(-7 + 43*zc)*HPL[{3}, zc])/(3*(-1 + zc)^3) + 
 (((16*I)/3)*Pi*zc*(7 - 518*zc + 1953*zc^2 - 1290*zc^3 + 126*zc^4)*
   HPL[{3}, zc])/(-1 + zc)^5 - 
 (4*zc*(5832 - 12390*zc + 10228*zc^2 - 20281*zc^3 + 7975*zc^4)*HPL[{3}, zc])/
  (9*(-1 + zc)^5) - ((96*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{3}, zc/(1 - zc)])/(3*(-1 + zc)^5) - 
 (96*zc^2*(-1 + 7*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (96*zc^2*(-1 + 7*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 + 
 ((128*I)*Pi*zc^2*(-7 + 43*zc)*HPL[{4}, zc])/(-1 + zc)^3 + 
 (16*zc*(519 - 801*zc + 634*zc^2 - 416*zc^3 + 195*zc^4)*HPL[{4}, zc])/
  (3*(-1 + zc)^5) + (144*zc^2*(-1 + 7*zc)*HPL[{4}, zc/(1 - zc)])/
  (-1 + zc)^3 + (((32*I)/3)*Pi^3*zc^2*(-7 + 43*zc)*HPL[{0, 0}, zc])/
  (-1 + zc)^3 - (((4*I)/9)*Pi*zc^2*(-2472 + 5814*zc - 20006*zc^2 + 7975*zc^3)*
   HPL[{0, 0}, zc])/(-1 + zc)^5 - 
 (8*Pi^2*zc*(-2 + 346*zc - 207*zc^2 - 171*zc^3 + 327*zc^4)*HPL[{0, 0}, zc])/
  (9*(-1 + zc)^5) + (2*zc*(-1422 + 941295*zc + 4835910*zc^2 - 7264963*zc^3 + 
    3442565*zc^4)*HPL[{0, 0}, zc])/(945*(-1 + zc)^5) + 
 (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{0, 0}, zc])/(3*(-1 + zc)^5) + 
 (48*zc^2*(-1 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((-24*Pi^2*zc*(1 + zc)*(1 + 3*zc + zc^2))/(-1 + zc)^5 - 
   ((12*I)*Pi*zc*(1 + zc)*(1 + 28*zc + zc^2))/(-1 + zc)^4 + 
   (7 - 1368*zc - 4478*zc^2 - 1368*zc^3 + 7*zc^4)/(5*(-1 + zc)^4) + 
   ((144*I)*Pi*zc^2*(1 + 3*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^5 - 
   (12*zc*(1 + zc)*(1 + 28*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 - 
   (12*(1 + zc)^2*(1 + 28*zc + zc^2)*HPL[{1}, zc])/(-1 + zc)^4 + 
   (144*zc*(1 + zc)*(1 + 3*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^5 + 
   (144*zc^2*(1 + 3*zc + zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^5) + 
 (((32*I)/3)*Pi^3*zc^2*(-7 + 43*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (8*Pi^2*zc*(4 - 661*zc + 3815*zc^2)*HPL[{1, 0}, zc])/(105*(-1 + zc)^3) - 
 (((4*I)/9)*Pi*zc*(158 - 7306*zc + 24570*zc^2 - 25784*zc^3 + 8119*zc^4)*
   HPL[{1, 0}, zc])/(-1 + zc)^5 + 
 (2*(-21 - 6434*zc + 65492*zc^2 - 215854*zc^3 + 98197*zc^4)*HPL[{1, 0}, zc])/
  (27*(-1 + zc)^4) + (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{1}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(3*(-1 + zc)^5) + 
 (48*zc^2*(-1 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (((4*I)/3)*Pi*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{1, 1}, zc])/(-1 + zc)^5 + 
 (4*(49007 - 113574*zc + 60794*zc^2 - 113574*zc^3 + 49007*zc^4)*
   HPL[{1, 1}, zc])/(27*(-1 + zc)^4) + 
 (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(3*(-1 + zc)^5) + 
 (48*zc^2*(-1 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(-1 + zc)^3 + 
 ((96*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{1, 2}, zc])/(-1 + zc)^3 + 
 (32*Pi^2*(129 - 21*zc - 35*zc^2 + 215*zc^3)*HPL[{1, 2}, zc])/
  (3*(-1 + zc)^3) - (4*(10183 - 28158*zc + 17894*zc^2 + 17366*zc^3 - 
    25647*zc^4 + 8119*zc^5)*HPL[{1, 2}, zc])/(9*(-1 + zc)^5) + 
 ((128*I)*Pi*zc^2*(-7 + 43*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 + 
 (16*(-23 + 5*zc - 11*zc^2 + 65*zc^3)*HPL[{1, 3}, zc])/(-1 + zc)^3 + 
 (64*(-43 + 7*zc)*HPL[{1, 4}, zc])/(-1 + zc)^3 + 
 (((16*I)/3)*Pi*zc*(-2 + 268*zc - 792*zc^2 + 378*zc^3 + 63*zc^4)*
   HPL[{2, 0}, zc])/(-1 + zc)^5 + 
 (8*zc*(182 - 4423*zc + 15150*zc^2 - 6885*zc^3 + 1104*zc^4)*HPL[{2, 0}, zc])/
  (9*(-1 + zc)^5) + ((48*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{2, 1}, zc])/
  (-1 + zc)^3 + (4*(144 - 10550*zc + 22120*zc^2 + 22648*zc^3 - 13061*zc^4 + 
    2208*zc^5)*HPL[{2, 1}, zc])/(9*(-1 + zc)^5) + 
 (16*zc*(515 - 626*zc + 443*zc^2 + 63*zc^3)*HPL[{2, 2}, zc])/
  (3*(-1 + zc)^4) - ((64*I)*Pi*zc^2*(-7 + 43*zc)*HPL[{3, 0}, zc])/
  (-1 + zc)^3 + (16*zc*(4 - 542*zc + 1929*zc^2 - 1293*zc^3 + 126*zc^4)*
   HPL[{3, 0}, zc])/(3*(-1 + zc)^5) + 
 (16*zc*(-1027 + 1282*zc - 1171*zc^2 + 126*zc^3)*HPL[{3, 1}, zc])/
  (3*(-1 + zc)^4) - (64*zc^2*(-7 + 43*zc)*HPL[{3, 2}, zc])/(-1 + zc)^3 + 
 (128*zc^2*(-7 + 43*zc)*HPL[{4, 0}, zc])/(-1 + zc)^3 + 
 (128*zc^2*(-7 + 43*zc)*HPL[{4, 1}, zc])/(-1 + zc)^3 + 
 (48*(-7 + zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 - 
 (4*(-2 + zc)*(344 - 250*zc - 20*zc^2 + 7*zc^3)*HPL[{-1, 0, 0}, 1 - zc])/
  (3*(-1 + zc)^5) + (32*Pi^2*zc^2*(-7 + 43*zc)*HPL[{0, 0, 0}, zc])/
  (3*(-1 + zc)^3) + ((16*I)*Pi*zc^2*(5 + 121*zc - 137*zc^2 + 65*zc^3)*
   HPL[{0, 0, 0}, zc])/(-1 + zc)^5 - 
 (4*zc^2*(-75846 + 245508*zc - 686203*zc^2 + 279152*zc^3)*HPL[{0, 0, 0}, zc])/
  (315*(-1 + zc)^5) + (32*Pi^2*zc^2*(-7 + 43*zc)*HPL[{1, 0, 0}, zc])/
  (3*(-1 + zc)^3) + ((16*I)*Pi*zc^2*(-11 + 65*zc)*HPL[{1, 0, 0}, zc])/
  (-1 + zc)^3 - (4*(-27 + 1183*zc - 265214*zc^2 + 869454*zc^3 - 898093*zc^4 + 
    284192*zc^5)*HPL[{1, 0, 0}, zc])/(315*(-1 + zc)^5) + 
 ((48*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 + 
 (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*HPL[{1, 1, 0}, zc])/
  (3*(-1 + zc)^5) + ((48*I)*Pi*zc^2*(-1 + 7*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 + (4*zc*(-1 + 2*zc)*(7 - 20*zc - 250*zc^2 + 344*zc^3)*
   HPL[{1, 1, 1}, zc])/(3*(-1 + zc)^5) + 
 (48*zc^2*(-1 + 7*zc)*HPL[{1, 1, 2}, zc])/(-1 + zc)^3 + 
 (96*zc^2*(-1 + 7*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 - 
 ((64*I)*Pi*zc^2*(-7 + 43*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 (48*(7 - zc - 2*zc^2 + 14*zc^3)*HPL[{1, 2, 1}, zc])/(-1 + zc)^3 - 
 (64*(43 + 36*zc + 43*zc^2)*HPL[{1, 2, 2}, zc])/(-1 + zc)^2 + 
 (128*zc^2*(-7 + 43*zc)*HPL[{1, 3, 0}, zc])/(-1 + zc)^3 + 
 (128*(43 + 36*zc + 43*zc^2)*HPL[{1, 3, 1}, zc])/(-1 + zc)^2 + 
 (16*zc*(38 + 10217*zc - 26883*zc^2 + 13338*zc^3 + 2205*zc^4)*
   HPL[{2, 0, 0}, zc])/(105*(-1 + zc)^5) + 
 (48*zc^2*(-1 + 7*zc)*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 + 
 (48*zc^2*(-1 + 7*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 - 
 (64*zc^2*(-7 + 43*zc)*HPL[{3, 0, 0}, zc])/(-1 + zc)^3 + 
 (16*zc^2*(5 + 121*zc - 137*zc^2 + 65*zc^3)*HPL[{0, 0, 0, 0}, zc])/
  (-1 + zc)^5 + (16*zc*(-1 - 386*zc + 2275*zc^2)*HPL[{1, 0, 0, 0}, zc])/
  (35*(-1 + zc)^3) + (48*zc^2*(-1 + 7*zc)*HPL[{1, 1, 0, 0}, zc])/
  (-1 + zc)^3 + (48*zc^2*(-1 + 7*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 + 
 (48*zc^2*(-1 + 7*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 - 
 (64*zc^2*(-7 + 43*zc)*HPL[{1, 2, 0, 0}, zc])/(-1 + zc)^3 + 
 (32*Pi^2*(387 - 63*zc - 49*zc^2 + 301*zc^3)*Zeta[3])/(3*(-1 + zc)^3) - 
 (((16*I)/3)*Pi*zc*(11 - 1069*zc + 3636*zc^2 - 2199*zc^3 + 69*zc^4)*Zeta[3])/
  (-1 + zc)^5 - (4*(-1064256 + 2390059*zc - 2360282*zc^2 + 4390632*zc^3 - 
    4731104*zc^4 + 1782106*zc^5)*Zeta[3])/(315*(-1 + zc)^5) - 
 ((256*I)*Pi*zc^2*(-7 + 43*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (16*zc*(61 - 39926*zc + 124749*zc^2 - 77289*zc^3 + 2415*zc^4)*HPL[{0}, zc]*
   Zeta[3])/(105*(-1 + zc)^5) - ((256*I)*Pi*zc^2*(-7 + 43*zc)*HPL[{1}, zc]*
   Zeta[3])/(-1 + zc)^3 - (16*(-2 + 2*zc - 5*zc^2 + 23*zc^3)*HPL[{1}, zc]*
   Zeta[3])/(-1 + zc)^3 - (256*zc^2*(-7 + 43*zc)*HPL[{0, 0}, zc]*Zeta[3])/
  (-1 + zc)^3 - (256*zc^2*(-7 + 43*zc)*HPL[{1, 0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (64*(258 - 42*zc - 49*zc^2 + 301*zc^3)*Zeta[5])/(-1 + zc)^3;


Vprime[2,1,0]=(-1471*(1 + zc))/(9*(-1 + zc)^2) - ((I/405)*Pi^5*zc*(-394 + 1579*zc))/
  (-1 + zc)^3 - ((I/18)*Pi*(749 + 2193*zc))/(-1 + zc)^2 - 
 (Pi^4*(-2387 - 85401*zc + 80471*zc^2 + 3957*zc^3))/(4050*(-1 + zc)^4) + 
 (Pi^3*((((-8*I)/9)*zc*(1 + 3*zc))/(-1 + zc)^3 - 
    (((2*I)/45)*Sqrt[zc]*(-24 - 1630*zc + 3869*zc^2))/(-1 + zc)^3))/
  Sqrt[zc] - (80*Pi^2*zc^2*HPL[{-3}, zc])/(27*(-1 + zc)^3) - 
 (4*Pi^2*(-1 + 4*zc)*HPL[{-2}, 1 - zc])/(9*(-1 + zc)^3) - 
 (4*Pi^2*(1 - 12*zc + 5*zc^2)*HPL[{-2}, zc])/(27*(-1 + zc)^3) + 
 (2*Pi^2*(-2 + zc)*(12 + zc)*HPL[{-1}, 1 - zc])/(9*(-1 + zc)^3) + 
 (4*Pi^2*(1 + zc)*(-1 + 17*zc)*HPL[{-1}, zc])/(27*(-1 + zc)^3) + 
 (Pi^4*zc*(-822 + 3041*zc)*HPL[{0}, zc])/(405*(-1 + zc)^3) - 
 ((8887 + 21203*zc)*HPL[{0}, zc])/(270*(-1 + zc)^2) - 
 ((I/27)*Pi*(13 - 1604*zc + 14038*zc^2 + 84*zc^3)*HPL[{0}, zc])/(-1 + zc)^3 - 
 (((2*I)/405)*Pi^3*(107 + 6291*zc - 5091*zc^2 + 853*zc^3)*HPL[{0}, zc])/
  (-1 + zc)^4 + (Pi^2*((-4*zc*(1 + 3*zc))/(9*(-1 + zc)^3) - 
    (Sqrt[zc]*(375 - 35318*zc + 119469*zc^2))/(405*(-1 + zc)^3))*
   HPL[{0}, zc])/Sqrt[zc] - (1471*(1 + zc)*HPL[{1}, zc])/(9*(-1 + zc)^2) + 
 (((4*I)/27)*Pi^3*(-2 + 4*zc + zc^2)*HPL[{1}, zc])/(-1 + zc)^3 - 
 (((2*I)/9)*Pi*(-21 + 2831*zc + 14*zc^2)*HPL[{1}, zc])/(-1 + zc)^2 + 
 (Pi^4*(6203 - 2344*zc + 3041*zc^2)*HPL[{1}, zc])/(405*(-1 + zc)^3) - 
 (4*Pi^2*(-5377 - 3545*zc + 9242*zc^2)*HPL[{1}, zc])/(135*(-1 + zc)^3) - 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(1 + 12*zc)*HPL[{0}, zc]*HPL[{1}, zc/(1 - zc)])/
  (-1 + zc)^3 - (((4*I)/9)*Pi*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^3 - (((16*I)/27)*Pi^3*zc*HPL[{2}, zc])/
  (-1 + zc)^3 + (((4*I)/9)*Pi*(1 + 1251*zc + 86*zc^2)*HPL[{2}, zc])/
  (-1 + zc)^3 - (2*Pi^2*(-341 + 48477*zc - 49617*zc^2 + 41*zc^3)*
   HPL[{2}, zc])/(405*(-1 + zc)^4) - 
 ((-1681 + 12968*zc + 13691*zc^2 + 84*zc^3)*HPL[{2}, zc])/(27*(-1 + zc)^3) - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/
  (9*(-1 + zc)^3) + (((4*I)/9)*Pi*(-1 + 2*zc)*(1 + 12*zc)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (((8*I)/9)*Pi*(-4 + zc)*zc*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (9*(-1 + zc)^3) - (((8*I)/9)*Pi*(-4 + zc)*zc*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (9*(-1 + zc)^3) - (8*(-4 + zc)*zc*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/
  (9*(-1 + zc)^3) - (4*Pi^2*zc*(-322 + 1143*zc)*HPL[{3}, zc])/
  (27*(-1 + zc)^3) + (2*(13 + 268*zc + 519*zc^2)*HPL[{3}, zc])/
  (3*(-1 + zc)^3) + (((4*I)/9)*Pi*(-7 - 813*zc + 900*zc^2 + 16*zc^3)*
   HPL[{3}, zc])/(-1 + zc)^4 + 
 (((16*I)/9)*Pi*(-4 + zc)*zc*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{3}, zc/(1 - zc)])/(9*(-1 + zc)^3) + 
 (16*(-4 + zc)*zc*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/(9*(-1 + zc)^3) + 
 (16*(-4 + zc)*zc*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/(9*(-1 + zc)^3) - 
 (((16*I)/9)*Pi*zc*(-64 + 227*zc)*HPL[{4}, zc])/(-1 + zc)^3 + 
 (4*(-1 + 427*zc - 441*zc^2 + 63*zc^3)*HPL[{4}, zc])/(9*(-1 + zc)^4) - 
 (8*(-4 + zc)*zc*HPL[{4}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (8*zc*HPL[{5}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/9)*Pi^3*(1 + zc)*HPL[{plus}, Sqrt[zc]])/(-1 + zc)^2 + 
 (Pi^2*((2*Sqrt[zc]*(1 + zc))/(9*(-1 + zc)^2) + 
    (32*zc*(1 + zc))/(27*(-1 + zc)^3))*HPL[{plus}, Sqrt[zc]])/Sqrt[zc] + 
 (((64*I)/9)*Pi*zc^2*HPL[{-3, 0}, zc])/(-1 + zc)^3 + 
 (64*zc^2*HPL[{-3, 2}, zc])/(9*(-1 + zc)^3) + 
 (((16*I)/9)*Pi*(-2 + zc)*zc*HPL[{-2, 0}, zc])/(-1 + zc)^3 + 
 (16*(1 + zc)*HPL[{-2, 2}, zc])/(9*(-1 + zc)^2) - 
 (((8*I)/9)*Pi*(1 + zc)*(1 + 7*zc)*HPL[{-1, 0}, zc])/(-1 + zc)^3 - 
 (64*(1 + zc)^2*HPL[{-1, 2}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/27)*Pi^3*zc*(-64 + 231*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 (((2*I)/9)*Pi*zc*(-450 + 1529*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (2*Pi^2*zc*(418 - 219*zc + 233*zc^2)*HPL[{0, 0}, zc])/(27*(-1 + zc)^4) - 
 ((66 - 680*zc + 13061*zc^2 + 84*zc^3)*HPL[{0, 0}, zc])/(27*(-1 + zc)^3) - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/
  (9*(-1 + zc)^3) - (8*(-4 + zc)*zc*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/
  (9*(-1 + zc)^3) + (L*((-52*Sqrt[zc]*(1 + zc))/(-1 + zc)^2 - 
    (((26*I)/3)*Pi*Sqrt[zc]*(1 + 5*zc))/(-1 + zc)^2 - 
    (26*Pi^2*Sqrt[zc]*(1 + 4*zc + zc^2))/(9*(-1 + zc)^3) + 
    (((52*I)/3)*Pi*zc^(3/2)*(2 + zc)*HPL[{0}, zc])/(-1 + zc)^3 - 
    (26*Sqrt[zc]*(1 + 5*zc)*HPL[{0}, zc])/(3*(-1 + zc)^2) - 
    (52*Sqrt[zc]*(1 + zc)*HPL[{1}, zc])/(-1 + zc)^2 + 
    (52*Sqrt[zc]*(1 + 4*zc + zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^3) + 
    (52*zc^(3/2)*(2 + zc)*HPL[{0, 0}, zc])/(3*(-1 + zc)^3)))/Sqrt[zc] + 
 (((16*I)/9)*Pi^3*zc*HPL[{0, plus}, Sqrt[zc]])/(-1 + zc)^3 - 
 (8*Pi^2*zc*(4 + zc)*HPL[{0, plus}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (16*Pi^2*(1 + 5*zc^2)*HPL[{1, -2}, zc])/(27*(-1 + zc)^3) - 
 (((4*I)/27)*Pi^3*zc*(-64 + 231*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (4*(-31 + 1319*zc + 7*zc^2)*HPL[{1, 0}, zc])/(9*(-1 + zc)^2) + 
 (((4*I)/3)*Pi*(4 - 233*zc + 246*zc^2)*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (2*Pi^2*(619 + 3256*zc + 2239*zc^2)*HPL[{1, 0}, zc])/(405*(-1 + zc)^3) - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (9*(-1 + zc)^3) - (8*(-4 + zc)*zc*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (9*(-1 + zc)^3) - (((4*I)/9)*Pi*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1, 1}, zc])/
  (-1 + zc)^3 - (4*(1 + zc)*(7 + 1398*zc + 7*zc^2)*HPL[{1, 1}, zc])/
  (9*(-1 + zc)^2*zc) - (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(9*(-1 + zc)^3) - 
 (8*(-4 + zc)*zc*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*(-1 - 8*zc + 3*zc^2)*HPL[{1, 2}, zc])/(-1 + zc)^3 + 
 (4*(774 - 1408*zc + 749*zc^2)*HPL[{1, 2}, zc])/(9*(-1 + zc)^3) - 
 (4*Pi^2*(689 - 524*zc + 1143*zc^2)*HPL[{1, 2}, zc])/(27*(-1 + zc)^3) - 
 (((16*I)/9)*Pi*zc*(-64 + 227*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 + 
 (16*(-16 + 4*zc + 15*zc^2)*HPL[{1, 3}, zc])/(9*(-1 + zc)^3) - 
 (8*(-235 + 64*zc)*HPL[{1, 4}, zc])/(9*(-1 + zc)^3) - 
 (20*Pi^2*zc*HPL[{2, 0}, zc])/(27*(-1 + zc)^3) - 
 (((4*I)/9)*Pi*zc*(-382 + 421*zc + 9*zc^2)*HPL[{2, 0}, zc])/(-1 + zc)^4 + 
 (2*(-13 + 2346*zc + 109*zc^2)*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*(-4 + zc)*zc*HPL[{2, 1}, zc])/(-1 + zc)^3 + 
 (4*(111 + 2492*zc + 86*zc^2)*HPL[{2, 1}, zc])/(9*(-1 + zc)^3) + 
 (((16*I)/9)*Pi*zc*HPL[{2, 2}, zc])/(-1 + zc)^3 - 
 (4*(9 + 47*zc + 29*zc^2 + 11*zc^3)*HPL[{2, 2}, zc])/(9*(-1 + zc)^4) - 
 (16*zc*HPL[{2, 3}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/9)*Pi*zc*(-64 + 227*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (4*(1 - 813*zc + 896*zc^2 + 12*zc^3)*HPL[{3, 0}, zc])/(9*(-1 + zc)^4) + 
 (4*(15 + 65*zc + 101*zc^2 + 11*zc^3)*HPL[{3, 1}, zc])/(9*(-1 + zc)^4) + 
 (8*zc*(-62 + 227*zc)*HPL[{3, 2}, zc])/(9*(-1 + zc)^3) - 
 (4*zc*(-251 + 908*zc)*HPL[{4, 0}, zc])/(9*(-1 + zc)^3) - 
 (16*zc*(-63 + 227*zc)*HPL[{4, 1}, zc])/(9*(-1 + zc)^3) - 
 (4*Pi^2*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (((32*I)/9)*Pi*Sqrt[zc]*(1 + 3*zc)*HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^3 + 
 (64*zc^2*HPL[{-3, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (8*(-1 + 4*zc)*HPL[{-2, 0, 0}, 1 - zc])/(9*(-1 + zc)^3) + 
 (16*(-2 + zc)*zc*HPL[{-2, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (4*(-2 + zc)*(12 + zc)*HPL[{-1, 0, 0}, 1 - zc])/(9*(-1 + zc)^3) - 
 (8*(1 + zc)*(1 + 7*zc)*HPL[{-1, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (4*Pi^2*zc*(-64 + 231*zc)*HPL[{0, 0, 0}, zc])/(27*(-1 + zc)^3) + 
 (2*zc*(-9013 + 22149*zc)*HPL[{0, 0, 0}, zc])/(135*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*zc*(2 + 7*zc + 23*zc^2)*HPL[{0, 0, 0}, zc])/(-1 + zc)^4 - 
 (32*Sqrt[zc]*HPL[{0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (16*Pi^2*zc*HPL[{0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (((64*I)/9)*Pi*zc^2*HPL[{1, -2, 0}, zc])/(-1 + zc)^3 + 
 (64*(1 + zc)*HPL[{1, -2, 2}, zc])/(9*(-1 + zc)^2) - 
 (28*Pi^2*zc*(-10 + 33*zc)*HPL[{1, 0, 0}, zc])/(27*(-1 + zc)^3) + 
 (((4*I)/9)*Pi*(-1 + 40*zc + 59*zc^2)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 + 
 (2*(67 - 6990*zc + 7433*zc^2)*HPL[{1, 0, 0}, zc])/(45*(-1 + zc)^3) + 
 (((8*I)/9)*Pi*(-1 + 4*zc)*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1, 1, 0}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*(-4 + zc)*zc*HPL[{1, 1, 1}, zc])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1, 1, 1}, zc])/(9*(-1 + zc)^3) - 
 (8*(-4 + zc)*zc*HPL[{1, 1, 2}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/9)*Pi*zc*(-64 + 227*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 - 
 (4*(1 - 16*zc + 3*zc^2)*HPL[{1, 2, 0}, zc])/(9*(-1 + zc)^3) - 
 (8*(1 - 12*zc + 2*zc^2)*HPL[{1, 2, 1}, zc])/(9*(-1 + zc)^3) + 
 (1816*(1 + zc)*HPL[{1, 2, 2}, zc])/(9*(-1 + zc)^2) - 
 (16*zc*(-64 + 227*zc)*HPL[{1, 3, 0}, zc])/(9*(-1 + zc)^3) - 
 (3632*(1 + zc)*HPL[{1, 3, 1}, zc])/(9*(-1 + zc)^2) - 
 (((8*I)/9)*Pi*zc*HPL[{2, 0, 0}, zc])/(-1 + zc)^3 - 
 (4*(-29 - 5757*zc + 6357*zc^2 + 149*zc^3)*HPL[{2, 0, 0}, zc])/
  (135*(-1 + zc)^4) - (((16*I)/9)*Pi*zc*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*(1 - 8*zc + zc^2)*HPL[{2, 1, 0}, zc])/(9*(-1 + zc)^3) - 
 (8*(-4 + zc)*zc*HPL[{2, 1, 1}, zc])/(9*(-1 + zc)^3) - 
 (8*zc*HPL[{2, 2, 0}, zc])/(9*(-1 + zc)^3) + 
 (8*zc*(-64 + 227*zc)*HPL[{3, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (16*zc*HPL[{3, 1, 0}, zc])/(9*(-1 + zc)^3) - 
 (32*Pi^2*zc*HPL[{minus, 0, plus}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (64*Sqrt[zc]*(1 + 3*zc)*HPL[{plus, 0, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (128*Sqrt[zc]*(1 + zc)*HPL[{plus, 0, minus}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (((16*I)/9)*Pi*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^2 + 
 (2*zc*(4 - 7*zc + 35*zc^2)*HPL[{0, 0, 0, 0}, zc])/(3*(-1 + zc)^4) + 
 (((64*I)/9)*Pi*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^3 - 
 (16*(1 + zc)*HPL[{0, plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (64*zc^2*HPL[{1, -2, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (2*(-347 + 112*zc + 1543*zc^2)*HPL[{1, 0, 0, 0}, zc])/(135*(-1 + zc)^3) + 
 (8*(-1 + 4*zc)*HPL[{1, 1, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (8*(-4 + zc)*zc*HPL[{1, 1, 1, 0}, zc])/(9*(-1 + zc)^3) - 
 (8*(-4 + zc)*zc*HPL[{1, 1, 1, 1}, zc])/(9*(-1 + zc)^3) + 
 (8*zc*(-62 + 227*zc)*HPL[{1, 2, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (20*zc*HPL[{2, 0, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (16*zc*HPL[{2, 1, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (16*(1 + zc)*HPL[{plus, 0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) - 
 (32*(1 + zc)*HPL[{plus, plus, 0, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (128*zc*HPL[{0, 0, plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (64*zc*HPL[{0, plus, 0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (128*zc*HPL[{0, plus, plus, 0, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (8*zc*HPL[{1, 0, 0, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (Pi^2*((4*zc)/(9*(-1 + zc)^2) + 
    Sqrt[zc]*((58839 - 22168*zc - 11861*zc^2 + 252*zc^3)/(162*(-1 + zc)^3) - 
      (32*(1 + zc)*Log[2])/(9*(-1 + zc)^2))))/Sqrt[zc] + 
 (flagMSbar*((-64*Sqrt[zc]*(1 + 7*zc + zc^2)*Log[zc])/(3*(-1 + zc)^3) - 
    (((8*I)/3)*Pi*Sqrt[zc]*(1 + 26*zc + 9*zc^2)*Log[zc])/(-1 + zc)^3 - 
    (8*Pi^2*Sqrt[zc]*(1 + 17*zc + 17*zc^2 + zc^3)*Log[zc])/(9*(-1 + zc)^4) + 
    (16*Sqrt[zc]*(5 + 26*zc + 5*zc^2)*Log[1 - zc]*Log[zc])/(3*(-1 + zc)^3) + 
    (((16*I)/3)*Pi*zc^(3/2)*(6 + 11*zc + zc^2)*Log[zc]^2)/(-1 + zc)^4 - 
    (8*Sqrt[zc]*(1 + 26*zc + 9*zc^2)*Log[zc]^2)/(3*(-1 + zc)^3) + 
    (8*zc^(3/2)*(6 + 11*zc + zc^2)*Log[zc]^3)/(3*(-1 + zc)^4) + 
    (16*Sqrt[zc]*(1 + 17*zc + 17*zc^2 + zc^3)*Log[zc]*PolyLog[2, zc])/
     (3*(-1 + zc)^4)))/Sqrt[zc] - 
 (2*Pi^2*(4149 - 2032*zc + 3207*zc^2)*Zeta[3])/(27*(-1 + zc)^3) + 
 (2*(-23989 - 26830*zc + 38109*zc^2)*Zeta[3])/(45*(-1 + zc)^3) - 
 (((4*I)/9)*Pi*(-7 - 1613*zc + 1722*zc^2 + 90*zc^3)*Zeta[3])/(-1 + zc)^4 + 
 (((64*I)/9)*Pi*zc*(-32 + 115*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (4*(31 - 7947*zc + 8482*zc^2 + 394*zc^3)*HPL[{0}, zc]*Zeta[3])/
  (45*(-1 + zc)^4) + (((64*I)/9)*Pi*zc*(-32 + 115*zc)*HPL[{1}, zc]*Zeta[3])/
  (-1 + zc)^3 - (8*(-33 + 4*zc + 32*zc^2)*HPL[{1}, zc]*Zeta[3])/
  (9*(-1 + zc)^3) + (16*zc*HPL[{2}, zc]*Zeta[3])/(9*(-1 + zc)^3) + 
 (64*zc*(-32 + 115*zc)*HPL[{0, 0}, zc]*Zeta[3])/(9*(-1 + zc)^3) + 
 (32*zc*(-63 + 230*zc)*HPL[{1, 0}, zc]*Zeta[3])/(9*(-1 + zc)^3) + 
 (3*((16*Sqrt[zc]*(1 + zc))/(-1 + zc)^2 + 
    (((16*I)/27)*Pi^3*zc^(3/2)*(2 + zc))/(-1 + zc)^3 + 
    (((8*I)/27)*Pi*Sqrt[zc]*(11 + 43*zc))/(-1 + zc)^2 - 
    (16*Pi^2*Sqrt[zc]*(-4 - 19*zc + 14*zc^2))/(81*(-1 + zc)^3) + 
    (8*Pi^2*zc^(3/2)*(2 + zc)*HPL[{0}, zc])/(9*(-1 + zc)^3) - 
    (((16*I)/27)*Pi*zc^(3/2)*(7 + 2*zc)*HPL[{0}, zc])/(-1 + zc)^3 + 
    (4*Sqrt[zc]*(7 + 65*zc)*HPL[{0}, zc])/(27*(-1 + zc)^2) + 
    (16*Sqrt[zc]*(1 + zc)*HPL[{1}, zc])/(-1 + zc)^2 + 
    (((16*I)/9)*Pi*Sqrt[zc]*(1 + 5*zc)*HPL[{1}, zc])/(-1 + zc)^2 - 
    (((32*I)/9)*Pi*zc^(3/2)*(2 + zc)*HPL[{2}, zc])/(-1 + zc)^3 - 
    (8*Sqrt[zc]*(19 + 16*zc + zc^2)*HPL[{2}, zc])/(27*(-1 + zc)^3) + 
    (16*Sqrt[zc]*(1 + zc)*HPL[{3}, zc])/(9*(-1 + zc)^2) + 
    (((16*I)/9)*Pi*zc^(3/2)*(2 + zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
    (8*Sqrt[zc]*(-3 + 2*zc + 19*zc^2)*HPL[{0, 0}, zc])/(27*(-1 + zc)^3) + 
    L*((16*Sqrt[zc]*(1 + zc))/(3*(-1 + zc)^2) + 
      (((8*I)/9)*Pi*Sqrt[zc]*(1 + 5*zc))/(-1 + zc)^2 + 
      (8*Pi^2*Sqrt[zc]*(1 + 4*zc + zc^2))/(27*(-1 + zc)^3) - 
      (((16*I)/9)*Pi*zc^(3/2)*(2 + zc)*HPL[{0}, zc])/(-1 + zc)^3 + 
      (8*Sqrt[zc]*(1 + 5*zc)*HPL[{0}, zc])/(9*(-1 + zc)^2) + 
      (16*Sqrt[zc]*(1 + zc)*HPL[{1}, zc])/(3*(-1 + zc)^2) - 
      (16*Sqrt[zc]*(1 + 4*zc + zc^2)*HPL[{2}, zc])/(9*(-1 + zc)^3) - 
      (16*zc^(3/2)*(2 + zc)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3)) + 
    (8*Sqrt[zc]*(1 + 5*zc)*HPL[{1, 0}, zc])/(9*(-1 + zc)^2) + 
    (32*Sqrt[zc]*(1 + zc)*HPL[{1, 1}, zc])/(3*(-1 + zc)^2) - 
    (16*zc^(3/2)*(2 + zc)*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) - 
    (32*Sqrt[zc]*(1 + 4*zc + zc^2)*HPL[{2, 1}, zc])/(9*(-1 + zc)^3) + 
    (32*zc^(3/2)*(2 + zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) - 
    (16*Sqrt[zc]*(-3 - 4*zc + zc^2)*Zeta[3])/(9*(-1 + zc)^3)))/(2*Sqrt[zc]) + 
 ((((128*I)/27)*Pi^3*zc^(3/2))/(-1 + zc)^2 + 
   (((4*I)/27)*Pi*Sqrt[zc]*(155 + 283*zc))/(-1 + zc)^2 + 
   (8*Pi^4*Sqrt[zc]*(1 + 3*zc^2))/(27*(-1 + zc)^3) + 
   Pi^2*((2*(17 + 2*zc + 89*zc^2 + 48*zc^3))/(27*(-1 + zc)^2) - 
     (8*Sqrt[zc]*(26 - 118*zc - 154*zc^2 + 18*zc^3 + 9*zc^4))/
      (81*(-1 + zc)^3)) - (((8*I)/27)*Pi*Sqrt[zc]*(60 + 112*zc + 47*zc^2)*
     HPL[{0}, zc])/(-1 + zc)^3 - 
   (4*(30 + 59*zc + 212*zc^2 - 307*zc^3 + 30*zc^4)*HPL[{0}, zc])/
    (27*(-1 + zc)^3*Sqrt[zc]) + 
   Pi^2*((-8*zc^(3/2)*(14 + 19*zc))/(27*(-1 + zc)^3) + 
     (4*(-1 - 3*zc + 2*zc^2))/(9*(-1 + zc)^3))*HPL[{0}, zc] + 
   (584*Sqrt[zc]*(1 + zc)*HPL[{1}, zc])/(9*(-1 + zc)^2) + 
   Pi^2*((32*zc^2)/(3*(-1 + zc)^2) - (32*Sqrt[zc]*(2 + zc)*(-2 + 3*zc))/
      (27*(-1 + zc)^2))*HPL[{1}, zc] - 
   (8*Sqrt[zc]*(77 + 248*zc + 113*zc^2)*HPL[{2}, zc])/(27*(-1 + zc)^3) - 
   (16*Sqrt[zc]*(-1 + 8*zc - 25*zc^2 + 6*zc^3)*HPL[{3}, zc])/
    (9*(-1 + zc)^3) - (64*zc^(5/2)*HPL[{4}, zc])/(3*(-1 + zc)^3) + 
   (64*Pi^2*zc^(5/2)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3) + 
   (((16*I)/9)*Pi*zc^(3/2)*(2 + 19*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
   (4*Sqrt[zc]*(99 + 212*zc + 73*zc^2 + 36*zc^3 + 18*zc^4)*HPL[{0, 0}, zc])/
    (27*(-1 + zc)^3) + (8*zc*(-2 + 3*zc + zc^2)*HPL[{plus}, Sqrt[zc]]*
     HPL[{0, 0}, zc])/(9*(-1 + zc)^3) + 
   L*((32*Sqrt[zc]*(1 + zc))/(3*(-1 + zc)^2) + 
     (((16*I)/9)*Pi*Sqrt[zc]*(1 + 5*zc))/(-1 + zc)^2 + 
     (16*Pi^2*Sqrt[zc]*(1 + 4*zc + zc^2))/(27*(-1 + zc)^3) - 
     (((32*I)/9)*Pi*zc^(3/2)*(2 + zc)*HPL[{0}, zc])/(-1 + zc)^3 + 
     (16*Sqrt[zc]*(1 + 5*zc)*HPL[{0}, zc])/(9*(-1 + zc)^2) + 
     (32*Sqrt[zc]*(1 + zc)*HPL[{1}, zc])/(3*(-1 + zc)^2) - 
     (32*Sqrt[zc]*(1 + 4*zc + zc^2)*HPL[{2}, zc])/(9*(-1 + zc)^3) - 
     (32*zc^(3/2)*(2 + zc)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3)) + 
   (64*Pi^2*zc^(5/2)*HPL[{1, 0}, zc])/(9*(-1 + zc)^3) + 
   (((32*I)/9)*Pi*(3 + 8*zc^2)*HPL[{1, 0}, zc])/((-1 + zc)^2*Sqrt[zc]) - 
   (8*(-3 - 9*zc + 8*zc^2 + 4*zc^3 + 9*zc^4 + 3*zc^5)*HPL[{1, 0}, zc])/
    (9*(-1 + zc)^2*zc^(3/2)) - (32*(3 - 5*zc + 3*zc^2)*HPL[{1, 2}, zc])/
    (9*(-1 + zc)*Sqrt[zc]) - (64*Sqrt[zc]*(1 + zc)*HPL[{1, 3}, zc])/
    (3*(-1 + zc)^2) - (8*(12 - 15*zc - 8*zc^2 - 13*zc^3 + 12*zc^4)*
     HPL[{2, 0}, zc])/(9*(-1 + zc)^3*Sqrt[zc]) - 
   (((64*I)/3)*Pi*HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^2 + 
   (32*(1 + zc)*(2 + 3*zc + 2*zc^2)*HPL[{plus, 0}, Sqrt[zc]])/
    (9*(-1 + zc)*zc) - (((64*I)/3)*Pi*zc^(5/2)*HPL[{0, 0, 0}, zc])/
    (-1 + zc)^3 + (8*Sqrt[zc]*(3 + 14*zc + 40*zc^2)*HPL[{0, 0, 0}, zc])/
    (9*(-1 + zc)^3) - (32*zc*(-2 + 3*zc + zc^2)*HPL[{0, 0, plus}, Sqrt[zc]])/
    (9*(-1 + zc)^3) - (16*(-23 + 25*zc + zc^2 + zc^3)*
     HPL[{0, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
   (((64*I)/3)*Pi*zc^(5/2)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 - 
   (16*(-12 + zc - 15*zc^2 + 6*zc^3)*HPL[{1, 0, 0}, zc])/
    (9*(-1 + zc)^2*Sqrt[zc]) - (64*(1 + zc + zc^2)*HPL[{1, 1, 0}, zc])/
    (3*(-1 + zc)*Sqrt[zc]) + (64*(1 + zc)*HPL[{minus, plus, 0}, Sqrt[zc]])/
    (3*(-1 + zc)) + (32*(23 - 27*zc + 2*zc^2)*HPL[{plus, 0, 0}, Sqrt[zc]])/
    (9*(-1 + zc)^3) + (64*(1 + zc)*HPL[{plus, 0, minus}, Sqrt[zc]])/
    (3*(-1 + zc)) + (64*(1 + zc)*HPL[{plus, minus, 0}, Sqrt[zc]])/
    (3*(-1 + zc)) - (64*zc^(5/2)*HPL[{0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
   (64*zc^(5/2)*HPL[{1, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
   Sqrt[zc]*((-8*(1 + zc)*(13 - 101*zc + 13*zc^2))/(9*(-1 + zc)^2*zc) + 
     numfunc[right, 0, zc]) + (((64*I)/3)*Pi*zc^(5/2)*Zeta[3])/(-1 + zc)^3 - 
   (16*Sqrt[zc]*(33 + zc)*Zeta[3])/(9*(-1 + zc)^2) + 
   (64*zc^(5/2)*HPL[{0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
   (64*Sqrt[zc]*(1 + zc)*HPL[{1}, zc]*Zeta[3])/(3*(-1 + zc)^2))/
  (2*Sqrt[zc]) + (2*(5573 - 3268*zc + 6415*zc^2)*Zeta[5])/(9*(-1 + zc)^3);


Vprime[2,1,1]=((-I/135)*Pi^5*zc*(-502 + 3841*zc))/(-1 + zc)^3 + 
 ((I/18)*Pi*(373 + 21596*zc + 24079*zc^2))/(-1 + zc)^3 + 
 (110663 + 239154*zc + 110663*zc^2)/(90*(-1 + zc)^3) - 
 (Pi^4*(5601 - 397622*zc + 334030*zc^2 + 84322*zc^3 + 549*zc^4))/
  (4050*(-1 + zc)^5) + 
 (Pi^3*((((8*I)/9)*zc*(-3 - 22*zc + 9*zc^2))/(-1 + zc)^4 - 
    (((2*I)/135)*Sqrt[zc]*(519 + 19963*zc - 119318*zc^2 + 83636*zc^3))/
     (-1 + zc)^4))/Sqrt[zc] - (80*Pi^2*zc^2*HPL[{-3}, zc])/(3*(-1 + zc)^3) + 
 (4*Pi^2*(5 + 4*zc)*HPL[{-2}, 1 - zc])/(3*(-1 + zc)^3) + 
 (4*Pi^2*(1 + 7*zc + 83*zc^2 + 5*zc^3)*HPL[{-2}, zc])/(9*(-1 + zc)^4) - 
 (2*Pi^2*(-2 + zc)*(-44 + 59*zc + zc^2)*HPL[{-1}, 1 - zc])/(9*(-1 + zc)^4) + 
 (8*Pi^2*(1 + zc)*(-19 - 38*zc + 89*zc^2)*HPL[{-1}, zc])/(27*(-1 + zc)^4) + 
 (Pi^4*zc*(-822 + 7459*zc)*HPL[{0}, zc])/(135*(-1 + zc)^3) + 
 ((-51243 - 532997*zc - 181397*zc^2 + 926917*zc^3)*HPL[{0}, zc])/
  (810*(-1 + zc)^4) + ((I/27)*Pi*(209 - 5893*zc + 69050*zc^2 - 84498*zc^3 + 
    252*zc^4)*HPL[{0}, zc])/(-1 + zc)^4 + 
 (((2*I)/135)*Pi^3*(107 + 7976*zc - 25860*zc^2 + 22564*zc^3 + 973*zc^4)*
   HPL[{0}, zc])/(-1 + zc)^5 + 
 (Pi^2*((4*zc*(-3 - 22*zc + 9*zc^2))/(9*(-1 + zc)^4) - 
    (Sqrt[zc]*(395 - 44388*zc + 429962*zc^2 - 655668*zc^3 + 265219*zc^4))/
     (135*(-1 + zc)^5))*HPL[{0}, zc])/Sqrt[zc] + 
 (((4*I)/9)*Pi^3*(2 + 4*zc + 3*zc^2)*HPL[{1}, zc])/(-1 + zc)^3 + 
 (2*(6113 + 10798*zc + 6113*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
 (Pi^4*(-15153 + 736*zc + 7459*zc^2)*HPL[{1}, zc])/(135*(-1 + zc)^3) + 
 (((2*I)/9)*Pi*(-93 + 19928*zc - 12293*zc^2 + 42*zc^3)*HPL[{1}, zc])/
  (-1 + zc)^3 - (8*Pi^2*(-21133 + 57099*zc - 71319*zc^2 + 34553*zc^3)*
   HPL[{1}, zc])/(135*(-1 + zc)^4) - 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 - 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 + (((16*I)/9)*Pi^3*zc*HPL[{2}, zc])/
  (-1 + zc)^3 - (((4*I)/9)*Pi*(11 + 6894*zc - 4149*zc^2 + 620*zc^3)*
   HPL[{2}, zc])/(-1 + zc)^4 + 
 (2*Pi^2*(-341 - 13938*zc - 52120*zc^2 + 62458*zc^3 + 101*zc^4)*HPL[{2}, zc])/
  (135*(-1 + zc)^5) + ((-4617 - 127487*zc + 175237*zc^2 - 85145*zc^3 + 
    252*zc^4)*HPL[{2}, zc])/(27*(-1 + zc)^4) - 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/
  (9*(-1 + zc)^4) + (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^4 + 
 (((8*I)/3)*Pi*zc*(4 + 5*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 + (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^4) + 
 (((8*I)/3)*Pi*zc*(4 + 5*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 + (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^4) + 
 (8*zc*(4 + 5*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (4*Pi^2*zc*(-322 + 2789*zc)*HPL[{3}, zc])/(9*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*(7 + 1126*zc - 3457*zc^2 + 2068*zc^3)*HPL[{3}, zc])/
  (-1 + zc)^5 + (2*(9 - 7106*zc + 25134*zc^2 - 30202*zc^3 + 10373*zc^4)*
   HPL[{3}, zc])/(9*(-1 + zc)^5) - 
 (((16*I)/3)*Pi*zc*(4 + 5*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{3}, zc/(1 - zc)])/
  (9*(-1 + zc)^4) - (16*zc*(4 + 5*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) - (16*zc*(4 + 5*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) - (((16*I)/3)*Pi*zc*(-64 + 553*zc)*HPL[{4}, zc])/
  (-1 + zc)^3 - (4*(-1 - 1220*zc + 1856*zc^2 - 512*zc^3 + 5*zc^4)*
   HPL[{4}, zc])/(3*(-1 + zc)^5) + (8*zc*(4 + 5*zc)*HPL[{4}, zc/(1 - zc)])/
  (-1 + zc)^3 - (8*zc*HPL[{5}, zc])/(3*(-1 + zc)^3) + 
 (((4*I)/3)*Pi^3*(1 + zc)*HPL[{plus}, Sqrt[zc]])/(-1 + zc)^2 + 
 (Pi^2*((-16*zc*(3 - 22*zc + 3*zc^2))/(27*(-1 + zc)^4) - 
    (2*Sqrt[zc]*(1 + 80*zc + 15*zc^2))/(9*(-1 + zc)^3))*
   HPL[{plus}, Sqrt[zc]])/Sqrt[zc] + ((64*I)*Pi*zc^2*HPL[{-3, 0}, zc])/
  (-1 + zc)^3 + (64*zc^2*HPL[{-3, 2}, zc])/(-1 + zc)^3 - 
 (((16*I)/3)*Pi*zc*(-2 + 17*zc + zc^2)*HPL[{-2, 0}, zc])/(-1 + zc)^4 - 
 (16*(1 + 20*zc + zc^2)*HPL[{-2, 2}, zc])/(3*(-1 + zc)^3) - 
 (((8*I)/9)*Pi*(1 + zc)*(-1 - 38*zc + 71*zc^2)*HPL[{-1, 0}, zc])/
  (-1 + zc)^4 - (16*(1 + zc)*(35 - 38*zc + 35*zc^2)*HPL[{-1, 2}, zc])/
  (9*(-1 + zc)^4) - (((4*I)/9)*Pi^3*zc*(-64 + 565*zc)*HPL[{0, 0}, zc])/
  (-1 + zc)^3 + (2*Pi^2*zc*(578 - 1427*zc + 1872*zc^2 + 129*zc^3)*
   HPL[{0, 0}, zc])/(9*(-1 + zc)^5) + 
 (((2*I)/9)*Pi*zc*(-1250 + 13323*zc - 23392*zc^2 + 10423*zc^3)*
   HPL[{0, 0}, zc])/(-1 + zc)^5 + 
 ((330 + 22478*zc + 343277*zc^2 - 458305*zc^3 + 1260*zc^4)*HPL[{0, 0}, zc])/
  (135*(-1 + zc)^4) - (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(9*(-1 + zc)^4) + 
 (8*zc*(4 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(3*(-1 + zc)^3) + 
 (L*((298*Pi^2*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2))/(27*(-1 + zc)^4) + 
    (((298*I)/27)*Pi*Sqrt[zc]*(1 + 28*zc + 19*zc^2))/(-1 + zc)^3 + 
    (298*Sqrt[zc]*(41 + 206*zc + 41*zc^2))/(81*(-1 + zc)^3) - 
    (((596*I)/9)*Pi*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 + 
    (298*Sqrt[zc]*(1 + 28*zc + 19*zc^2)*HPL[{0}, zc])/(27*(-1 + zc)^3) + 
    (1192*Sqrt[zc]*(5 + 14*zc + 5*zc^2)*HPL[{1}, zc])/(27*(-1 + zc)^3) - 
    (596*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(9*(-1 + zc)^4) - 
    (596*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0, 0}, zc])/(9*(-1 + zc)^4)))/
  Sqrt[zc] - (((16*I)/3)*Pi^3*zc*HPL[{0, plus}, Sqrt[zc]])/(-1 + zc)^3 + 
 (8*Pi^2*zc*(8 + 37*zc + 3*zc^2)*HPL[{0, plus}, Sqrt[zc]])/(9*(-1 + zc)^4) - 
 (16*Pi^2*(-1 + 5*zc^2)*HPL[{1, -2}, zc])/(3*(-1 + zc)^3) - 
 (((4*I)/9)*Pi^3*zc*(-64 + 565*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (2*Pi^2*(-469 - 1080*zc + 679*zc^2)*HPL[{1, 0}, zc])/(135*(-1 + zc)^3) + 
 (((4*I)/9)*Pi*(-13 + 3514*zc - 9104*zc^2 + 5299*zc^3)*HPL[{1, 0}, zc])/
  (-1 + zc)^4 + (2*(-543 - 53725*zc + 97637*zc^2 - 40807*zc^3 + 126*zc^4)*
   HPL[{1, 0}, zc])/(27*(-1 + zc)^4) - 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (9*(-1 + zc)^4) + (8*zc*(4 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (3*(-1 + zc)^3) + (8*Pi^2*(1 + zc)*HPL[{1, 1}, zc])/(9*(-1 + zc)^2) - 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1, 1}, zc])/
  (-1 + zc)^4 + (4*(21 - 6193*zc + 19928*zc^2 - 6193*zc^3 + 21*zc^4)*
   HPL[{1, 1}, zc])/(9*(-1 + zc)^3*zc) - 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 1}, zc])/
  (9*(-1 + zc)^4) + (8*zc*(4 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/
  (3*(-1 + zc)^3) + (((8*I)/3)*Pi*(-1 + 8*zc + 11*zc^2)*HPL[{1, 2}, zc])/
  (-1 + zc)^3 - (4*Pi^2*(-1683 - 124*zc + 2789*zc^2)*HPL[{1, 2}, zc])/
  (9*(-1 + zc)^3) + (4*(5374 - 5752*zc - 5533*zc^2 + 5287*zc^3)*
   HPL[{1, 2}, zc])/(9*(-1 + zc)^4) - 
 (((16*I)/3)*Pi*zc*(-64 + 553*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
 (8*(11 - 32*zc + zc^2)*HPL[{1, 3}, zc])/(3*(-1 + zc)^3) + 
 (8*(-577 + 64*zc)*HPL[{1, 4}, zc])/(3*(-1 + zc)^3) + 
 (20*Pi^2*zc*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*zc*(-510 + 1741*zc - 1120*zc^2 + 17*zc^3)*HPL[{2, 0}, zc])/
  (-1 + zc)^5 - (2*(-29 - 12982*zc + 23500*zc^2 - 10514*zc^3 + 921*zc^4)*
   HPL[{2, 0}, zc])/(9*(-1 + zc)^5) - (16*Pi^2*zc*HPL[{2, 1}, zc])/
  (9*(-1 + zc)^3) + (((8*I)/3)*Pi*zc*(4 + 5*zc)*HPL[{2, 1}, zc])/
  (-1 + zc)^3 - (4*(181 + 969*zc + 896*zc^2 + 210*zc^3)*HPL[{2, 1}, zc])/
  (3*(-1 + zc)^4) - (((16*I)/3)*Pi*zc*HPL[{2, 2}, zc])/(-1 + zc)^3 + 
 (4*(9 - 1622*zc + 3488*zc^2 - 1634*zc^3 + 15*zc^4)*HPL[{2, 2}, zc])/
  (3*(-1 + zc)^5) + (((8*I)/3)*Pi*zc*(-64 + 553*zc)*HPL[{3, 0}, zc])/
  (-1 + zc)^3 + (4*(-3 + 3098*zc - 10342*zc^2 + 6458*zc^3 + 21*zc^4)*
   HPL[{3, 0}, zc])/(9*(-1 + zc)^5) + 
 (4*(-15 + 3222*zc - 6902*zc^2 + 3174*zc^3 + 9*zc^4)*HPL[{3, 1}, zc])/
  (3*(-1 + zc)^5) + (8*zc*(-62 + 553*zc)*HPL[{3, 2}, zc])/(3*(-1 + zc)^3) - 
 (4*zc*(-251 + 2212*zc)*HPL[{4, 0}, zc])/(3*(-1 + zc)^3) - 
 (112*zc*(-9 + 79*zc)*HPL[{4, 1}, zc])/(3*(-1 + zc)^3) - 
 (112*Sqrt[zc]*HPL[{plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (4*Pi^2*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (((32*I)/9)*Pi*Sqrt[zc]*(-3 - 22*zc + 9*zc^2)*HPL[{plus, 0}, Sqrt[zc]])/
  (-1 + zc)^4 - (8*Pi^2*(1 + zc)*HPL[{plus, plus}, Sqrt[zc]])/
  (9*(-1 + zc)^2) + (64*zc^2*HPL[{-3, 0, 0}, zc])/(-1 + zc)^3 + 
 (8*(5 + 4*zc)*HPL[{-2, 0, 0}, 1 - zc])/(3*(-1 + zc)^3) - 
 (16*zc*(-2 + 17*zc + zc^2)*HPL[{-2, 0, 0}, zc])/(3*(-1 + zc)^4) - 
 (4*(-2 + zc)*(-44 + 59*zc + zc^2)*HPL[{-1, 0, 0}, 1 - zc])/(9*(-1 + zc)^4) - 
 (8*(1 + zc)*(-1 - 38*zc + 71*zc^2)*HPL[{-1, 0, 0}, zc])/(9*(-1 + zc)^4) - 
 (4*Pi^2*zc*(-64 + 565*zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*zc*(6 + 105*zc + 132*zc^2 + 13*zc^3)*HPL[{0, 0, 0}, zc])/
  (-1 + zc)^5 + (2*zc*(-9223 + 60857*zc - 111873*zc^2 + 53519*zc^3)*
   HPL[{0, 0, 0}, zc])/(45*(-1 + zc)^5) - 
 (16*Pi^2*zc*HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (64*Sqrt[zc]*(1 + zc)*HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (32*Pi^2*zc*HPL[{0, plus, plus}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 ((64*I)*Pi*zc^2*HPL[{1, -2, 0}, zc])/(-1 + zc)^3 + 
 (64*(1 + zc^2)*HPL[{1, -2, 2}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*zc*(-58 + 565*zc)*HPL[{1, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (((4*I)/3)*Pi*(-1 - 40*zc + 3*zc^2)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 + 
 (2*(61 + 35117*zc - 91087*zc^2 + 52869*zc^3)*HPL[{1, 0, 0}, zc])/
  (45*(-1 + zc)^4) + (((8*I)/3)*Pi*(1 + 2*zc)^2*HPL[{1, 1, 0}, zc])/
  (-1 + zc)^3 - (4*(-6 + 64*zc - 155*zc^2 + 81*zc^3)*HPL[{1, 1, 0}, zc])/
  (9*(-1 + zc)^4) + (((8*I)/3)*Pi*zc*(4 + 5*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 - (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1, 1, 1}, zc])/
  (9*(-1 + zc)^4) + (8*(2 + 4*zc + 3*zc^2)*HPL[{1, 1, 2}, zc])/
  (3*(-1 + zc)^3) + (((8*I)/3)*Pi*zc*(-64 + 553*zc)*HPL[{1, 2, 0}, zc])/
  (-1 + zc)^3 + (8*(-1 + 8*zc + 11*zc^2)*HPL[{1, 2, 0}, zc])/
  (3*(-1 + zc)^3) + (8*(-7 + 4*zc + 12*zc^2)*HPL[{1, 2, 1}, zc])/
  (3*(-1 + zc)^3) + (8*(553 - 128*zc + 553*zc^2)*HPL[{1, 2, 2}, zc])/
  (3*(-1 + zc)^3) - (112*zc*(-9 + 79*zc)*HPL[{1, 3, 0}, zc])/
  (3*(-1 + zc)^3) - (16*(553 - 128*zc + 553*zc^2)*HPL[{1, 3, 1}, zc])/
  (3*(-1 + zc)^3) + (((8*I)/3)*Pi*zc*HPL[{2, 0, 0}, zc])/(-1 + zc)^3 + 
 (4*(-29 - 7792*zc + 26260*zc^2 - 16788*zc^3 + 269*zc^4)*HPL[{2, 0, 0}, zc])/
  (45*(-1 + zc)^5) + (((16*I)/3)*Pi*zc*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 + 
 (4*(-3 - 8*zc + 27*zc^2)*HPL[{2, 1, 0}, zc])/(9*(-1 + zc)^3) + 
 (8*zc*(4 + 5*zc)*HPL[{2, 1, 1}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*HPL[{2, 1, 2}, zc])/(3*(-1 + zc)^3) - 
 (16*zc*HPL[{2, 2, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*zc*HPL[{2, 2, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*zc*(-64 + 553*zc)*HPL[{3, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (16*zc*HPL[{3, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*Pi^2*zc*HPL[{minus, 0, plus}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (64*Sqrt[zc]*(-3 - 22*zc + 9*zc^2)*HPL[{plus, 0, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^4) + (64*Sqrt[zc]*(3 - 22*zc + 3*zc^2)*
   HPL[{plus, 0, minus}, Sqrt[zc]])/(9*(-1 + zc)^4) - 
 (56*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^2) + 
 (((16*I)/3)*Pi*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^2 + 
 (2*zc*(-40 - 427*zc - 322*zc^2 + 21*zc^3)*HPL[{0, 0, 0, 0}, zc])/
  (9*(-1 + zc)^5) - (((64*I)/3)*Pi*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/
  (-1 + zc)^3 + (16*(3 + 32*zc + 3*zc^2)*HPL[{0, plus, plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^3) + (64*zc^2*HPL[{1, -2, 0, 0}, zc])/(-1 + zc)^3 + 
 (2*(-197 + 1200*zc + 137*zc^2)*HPL[{1, 0, 0, 0}, zc])/(45*(-1 + zc)^3) + 
 (8*(1 + 2*zc)^2*HPL[{1, 1, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*zc*(4 + 5*zc)*HPL[{1, 1, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*zc*(4 + 5*zc)*HPL[{1, 1, 1, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*zc*(-66 + 553*zc)*HPL[{1, 2, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*zc*HPL[{1, 2, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (20*zc*HPL[{2, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (16*zc*HPL[{2, 1, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*(1 + zc)*HPL[{plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (32*(1 + zc)*HPL[{plus, plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (128*zc*HPL[{0, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (128*zc*HPL[{0, plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (128*zc*HPL[{0, plus, plus, 0, minus}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (8*zc*HPL[{1, 0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (128*zc*HPL[{minus, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (Pi^2*((-4*zc*(9 + 23*zc))/(9*(-1 + zc)^3) + 
    Sqrt[zc]*(-(-2213405 + 3803373*zc - 2905743*zc^2 + 1076315*zc^3 + 
         3780*zc^4)/(810*(-1 + zc)^4) - (32*(13 + 4*zc + 13*zc^2)*Log[2])/
       (9*(-1 + zc)^3))))/Sqrt[zc] + 
 (flagMSbar*((((8*I)/3)*Pi*Sqrt[zc]*(1 + 113*zc + 239*zc^2 + 31*zc^3)*
      Log[zc])/(-1 + zc)^4 + (8*Sqrt[zc]*(47 + 1105*zc + 1105*zc^2 + 47*zc^3)*
      Log[zc])/(9*(-1 + zc)^4) + 
    (8*Pi^2*Sqrt[zc]*(1 + 28*zc + 70*zc^2 + 28*zc^3 + zc^4)*Log[zc])/
     (3*(-1 + zc)^5) - (256*Sqrt[zc]*(1 + 11*zc + 11*zc^2 + zc^3)*Log[1 - zc]*
      Log[zc])/(3*(-1 + zc)^4) - 
    ((16*I)*Pi*zc^(3/2)*(6 + 35*zc + 22*zc^2 + zc^3)*Log[zc]^2)/(-1 + zc)^5 + 
    (8*Sqrt[zc]*(1 + 113*zc + 239*zc^2 + 31*zc^3)*Log[zc]^2)/
     (3*(-1 + zc)^4) - (8*zc^(3/2)*(6 + 35*zc + 22*zc^2 + zc^3)*Log[zc]^3)/
     (-1 + zc)^5 - (16*Sqrt[zc]*(1 + 28*zc + 70*zc^2 + 28*zc^3 + zc^4)*
      Log[zc]*PolyLog[2, zc])/(-1 + zc)^5))/Sqrt[zc] - 
 (2*Pi^2*(-10143 + 264*zc + 7829*zc^2)*Zeta[3])/(9*(-1 + zc)^3) + 
 (2*(-163607 + 361161*zc - 446801*zc^2 + 274847*zc^3)*Zeta[3])/
  (45*(-1 + zc)^4) + (((4*I)/3)*Pi*(-7 - 2182*zc + 7123*zc^2 - 4472*zc^3 + 
    50*zc^4)*Zeta[3])/(-1 + zc)^5 + 
 (((64*I)/3)*Pi*zc*(-32 + 281*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (4*(31 - 10762*zc + 35905*zc^2 - 22768*zc^3 + 154*zc^4)*HPL[{0}, zc]*
   Zeta[3])/(15*(-1 + zc)^5) + (((64*I)/3)*Pi*zc*(-32 + 281*zc)*HPL[{1}, zc]*
   Zeta[3])/(-1 + zc)^3 + (8*(19 - 20*zc + 8*zc^2)*HPL[{1}, zc]*Zeta[3])/
  (3*(-1 + zc)^3) + (16*zc*HPL[{2}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (64*zc*(-32 + 281*zc)*HPL[{0, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (32*zc*(-67 + 562*zc)*HPL[{1, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (3*((((-16*I)/9)*Pi^3*zc^(3/2)*(2 + 5*zc + zc^2))/(-1 + zc)^4 - 
    (8*Sqrt[zc]*(35 + 202*zc + 35*zc^2))/(9*(-1 + zc)^3) - 
    (((8*I)/9)*Pi*Sqrt[zc]*(5 + 84*zc + 47*zc^2))/(-1 + zc)^3 + 
    (16*Pi^2*Sqrt[zc]*(-1 - 37*zc - zc^2 + 19*zc^3))/(27*(-1 + zc)^4) + 
    (((16*I)/9)*Pi*zc^(3/2)*(7 + 13*zc)*HPL[{0}, zc])/(-1 + zc)^4 - 
    (8*Pi^2*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0}, zc])/(3*(-1 + zc)^4) - 
    (4*Sqrt[zc]*(7 + 298*zc + 223*zc^2)*HPL[{0}, zc])/(27*(-1 + zc)^3) - 
    (32*Sqrt[zc]*(13 + 42*zc + 13*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) - 
    (((16*I)/9)*Pi*Sqrt[zc]*(1 + 28*zc + 19*zc^2)*HPL[{1}, zc])/(-1 + zc)^3 + 
    (((32*I)/3)*Pi*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^4 - 
    (8*Sqrt[zc]*(-19 - 49*zc - 13*zc^2 + zc^3)*HPL[{2}, zc])/
     (9*(-1 + zc)^4) - (16*Sqrt[zc]*(1 + 4*zc + zc^2)*HPL[{3}, zc])/
     (3*(-1 + zc)^3) - (((16*I)/3)*Pi*zc^(3/2)*(2 + 5*zc + zc^2)*
      HPL[{0, 0}, zc])/(-1 + zc)^4 + 
    (8*Sqrt[zc]*(-1 - 13*zc + 35*zc^2 + 19*zc^3)*HPL[{0, 0}, zc])/
     (9*(-1 + zc)^4) + L*((-8*Pi^2*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2))/
       (9*(-1 + zc)^4) - (((8*I)/9)*Pi*Sqrt[zc]*(1 + 28*zc + 19*zc^2))/
       (-1 + zc)^3 - (8*Sqrt[zc]*(41 + 206*zc + 41*zc^2))/(27*(-1 + zc)^3) + 
      (((16*I)/3)*Pi*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 - 
      (8*Sqrt[zc]*(1 + 28*zc + 19*zc^2)*HPL[{0}, zc])/(9*(-1 + zc)^3) - 
      (32*Sqrt[zc]*(5 + 14*zc + 5*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
      (16*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^4) + 
      (16*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0, 0}, zc])/(3*(-1 + zc)^4)) - 
    (8*Sqrt[zc]*(1 + 28*zc + 19*zc^2)*HPL[{1, 0}, zc])/(9*(-1 + zc)^3) - 
    (64*Sqrt[zc]*(5 + 14*zc + 5*zc^2)*HPL[{1, 1}, zc])/(9*(-1 + zc)^3) + 
    (16*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{2, 0}, zc])/(3*(-1 + zc)^4) + 
    (32*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2)*HPL[{2, 1}, zc])/
     (3*(-1 + zc)^4) - (32*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0, 0, 0}, zc])/
     (3*(-1 + zc)^4) + (16*Sqrt[zc]*(3 + zc)*(-1 - 4*zc + zc^2)*Zeta[3])/
     (3*(-1 + zc)^4)))/(2*Sqrt[zc]) + 
 ((((128*I)/9)*Pi^3*zc^(3/2))/(-1 + zc)^2 + (8*Pi^4*Sqrt[zc]*(-1 + 3*zc^2))/
    (3*(-1 + zc)^3) - (((4*I)/27)*Pi*Sqrt[zc]*(763 + 1672*zc + 1069*zc^2))/
    (-1 + zc)^3 + Pi^2*((-4*(10 + 18*zc - 145*zc^2 + 127*zc^3 + 8*zc^4))/
      (9*(-1 + zc)^3) + (8*Sqrt[zc]*(-220 + 146*zc - 559*zc^2 - 17*zc^3 + 
        63*zc^4 + 3*zc^5))/(27*(-1 + zc)^4)) + 
   (((8*I)/9)*Pi*Sqrt[zc]*(60 + 172*zc + 301*zc^2 + 51*zc^3)*HPL[{0}, zc])/
    (-1 + zc)^4 + (4*(10 + 197*zc + 237*zc^2 - 47*zc^3 - 359*zc^4 + 10*zc^5)*
     HPL[{0}, zc])/(9*(-1 + zc)^4*Sqrt[zc]) + 
   Pi^2*((-8*zc^(3/2)*(-14 + 25*zc + 13*zc^2))/(9*(-1 + zc)^4) - 
     (4*(-1 - 6*zc - zc^2 + 2*zc^3))/(3*(-1 + zc)^4))*HPL[{0}, zc] - 
   (32*Sqrt[zc]*(229 + 418*zc + 229*zc^2)*HPL[{1}, zc])/(27*(-1 + zc)^3) + 
   Pi^2*((-32*zc^2)/(-1 + zc)^2 + (32*(-2 + zc)*Sqrt[zc]*(2 + 3*zc))/
      (9*(-1 + zc)^2))*HPL[{1}, zc] + 
   (8*Sqrt[zc]*(73 + 455*zc + 527*zc^2 + 113*zc^3)*HPL[{2}, zc])/
    (9*(-1 + zc)^4) + (16*Sqrt[zc]*(-1 - 43*zc + 5*zc^2 + zc^3 + 6*zc^4)*
     HPL[{3}, zc])/(3*(-1 + zc)^4) - (192*zc^(5/2)*HPL[{4}, zc])/
    (-1 + zc)^3 + (64*Pi^2*zc^(5/2)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
   (((16*I)/3)*Pi*zc^(3/2)*(2 + 13*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
   (4*Sqrt[zc]*(99 + 281*zc + 785*zc^2 - 129*zc^3 + 126*zc^4 + 6*zc^5)*
     HPL[{0, 0}, zc])/(9*(-1 + zc)^4) - 
   (8*zc*(-2 + zc + 6*zc^2 + zc^3)*HPL[{plus}, Sqrt[zc]]*HPL[{0, 0}, zc])/
    (3*(-1 + zc)^4) + L*((-16*Pi^2*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2))/
      (9*(-1 + zc)^4) - (((16*I)/9)*Pi*Sqrt[zc]*(1 + 28*zc + 19*zc^2))/
      (-1 + zc)^3 - (16*Sqrt[zc]*(41 + 206*zc + 41*zc^2))/(27*(-1 + zc)^3) + 
     (((32*I)/3)*Pi*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 - 
     (16*Sqrt[zc]*(1 + 28*zc + 19*zc^2)*HPL[{0}, zc])/(9*(-1 + zc)^3) - 
     (64*Sqrt[zc]*(5 + 14*zc + 5*zc^2)*HPL[{1}, zc])/(9*(-1 + zc)^3) + 
     (32*Sqrt[zc]*(1 + zc)*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(3*(-1 + zc)^4) + 
     (32*zc^(3/2)*(2 + 5*zc + zc^2)*HPL[{0, 0}, zc])/(3*(-1 + zc)^4)) + 
   (64*Pi^2*zc^(5/2)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
   (((32*I)/3)*Pi*(3 + 8*zc^2)*HPL[{1, 0}, zc])/((-1 + zc)^2*Sqrt[zc]) + 
   (8*(-3 - 66*zc + 98*zc^2 + 56*zc^3 - 58*zc^4 + 66*zc^5 + 3*zc^6)*
     HPL[{1, 0}, zc])/(9*(-1 + zc)^3*zc^(3/2)) + 
   (32*(1 + zc)*(3 + 5*zc + 3*zc^2)*HPL[{1, 2}, zc])/
    (3*(-1 + zc)^2*Sqrt[zc]) - (192*Sqrt[zc]*(1 + zc^2)*HPL[{1, 3}, zc])/
    (-1 + zc)^3 + (8*(12 - 27*zc - 5*zc^2 + zc^3 - 25*zc^4 + 12*zc^5)*
     HPL[{2, 0}, zc])/(3*(-1 + zc)^4*Sqrt[zc]) - 
   ((64*I)*Pi*HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^2 - 
   (8*(8 + 125*zc - 38*zc^2 + 125*zc^3 + 8*zc^4)*HPL[{plus, 0}, Sqrt[zc]])/
    (9*(-1 + zc)^2*zc) - ((192*I)*Pi*zc^(5/2)*HPL[{0, 0, 0}, zc])/
    (-1 + zc)^3 + (8*Sqrt[zc]*(1 + 4*zc)*(-3 - 11*zc + 6*zc^2)*
     HPL[{0, 0, 0}, zc])/(3*(-1 + zc)^4) + 
   (32*zc*(-2 + zc + 6*zc^2 + zc^3)*HPL[{0, 0, plus}, Sqrt[zc]])/
    (3*(-1 + zc)^4) + (16*(-23 + 52*zc - 22*zc^2 + 4*zc^3 + zc^4)*
     HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^4) - 
   ((192*I)*Pi*zc^(5/2)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 + 
   (16*(-12 + 13*zc - 12*zc^2 + 11*zc^3 + 6*zc^4)*HPL[{1, 0, 0}, zc])/
    (3*(-1 + zc)^3*Sqrt[zc]) + (64*(1 + zc)*(1 - zc + zc^2)*
     HPL[{1, 1, 0}, zc])/((-1 + zc)^2*Sqrt[zc]) - 
   (64*(1 + zc^2)*HPL[{minus, plus, 0}, Sqrt[zc]])/(-1 + zc)^2 - 
   (32*(23 - 54*zc + 23*zc^2 + 2*zc^3)*HPL[{plus, 0, 0}, Sqrt[zc]])/
    (3*(-1 + zc)^4) - (64*(1 + zc^2)*HPL[{plus, 0, minus}, Sqrt[zc]])/
    (-1 + zc)^2 - (64*(1 + zc^2)*HPL[{plus, minus, 0}, Sqrt[zc]])/
    (-1 + zc)^2 - (192*zc^(5/2)*HPL[{0, 0, 0, 0}, zc])/(-1 + zc)^3 - 
   (192*zc^(5/2)*HPL[{1, 0, 0, 0}, zc])/(-1 + zc)^3 + 
   Sqrt[zc]*((4*(234 - 4943*zc - 12038*zc^2 - 4943*zc^3 + 234*zc^4))/
      (81*(-1 + zc)^3*zc) + numfunc[right, 1, zc]) + 
   ((192*I)*Pi*zc^(5/2)*Zeta[3])/(-1 + zc)^3 + 
   (16*Sqrt[zc]*(-31 - 12*zc + zc^2)*Zeta[3])/(3*(-1 + zc)^3) + 
   (192*zc^(5/2)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 + 
   (192*Sqrt[zc]*(1 + zc^2)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3)/(2*Sqrt[zc]) + 
 (2*(-13647 - 268*zc + 15661*zc^2)*Zeta[5])/(3*(-1 + zc)^3);


Vprime[2,1,2]=(((-4*I)/135)*Pi^5*zc*(-197 + 3617*zc))/(-1 + zc)^3 + 
 ((1 + zc)*(1485989 - 133964518*zc + 1485989*zc^2))/(6804*(-1 + zc)^4) - 
 ((I/972)*Pi*(-51119 + 3502065*zc + 14654817*zc^2 + 607457*zc^3))/
  (-1 + zc)^4 - (Pi^4*(-27597 - 6503087*zc + 22161716*zc^2 - 19921716*zc^3 + 
    3468867*zc^4 + 233817*zc^5))/(14175*(-1 + zc)^6) + 
 (Pi^3*((((-16*I)/9)*zc*(1 + 3*zc)*(3 - 26*zc + 3*zc^2))/(-1 + zc)^5 - 
    (((2*I)/2835)*Sqrt[zc]*(-27267 - 1087306*zc + 11339265*zc^2 - 
       14200344*zc^3 + 6643527*zc^4))/(-1 + zc)^5))/Sqrt[zc] - 
 (320*Pi^2*zc^2*HPL[{-3}, zc])/(3*(-1 + zc)^3) - 
 (16*Pi^2*(7 + 2*zc)*HPL[{-2}, 1 - zc])/(3*(-1 + zc)^3) - 
 (8*Pi^2*(1 - 24*zc + 300*zc^2 - 72*zc^3 + 5*zc^4)*HPL[{-2}, zc])/
  (9*(-1 + zc)^5) + (2*Pi^2*(-2 + zc)*(-8 - 168*zc + 150*zc^2 + zc^3)*
   HPL[{-1}, 1 - zc])/(9*(-1 + zc)^5) + 
 (4*Pi^2*(1 + zc)*(-71 + 519*zc - 1455*zc^2 + 367*zc^3)*HPL[{-1}, zc])/
  (27*(-1 + zc)^5) + (4*Pi^4*zc*(-411 + 7043*zc)*HPL[{0}, zc])/
  (135*(-1 + zc)^3) - ((-422202 - 11658332*zc - 48306817*zc^2 + 
    73382988*zc^3 + 1116363*zc^4)*HPL[{0}, zc])/(5670*(-1 + zc)^5) - 
 (((4*I)/945)*Pi^3*(739 + 64929*zc - 452932*zc^2 + 657752*zc^3 - 
    147319*zc^4 + 2831*zc^5)*HPL[{0}, zc])/(-1 + zc)^6 - 
 ((I/162)*Pi*(3533 - 44720*zc + 512004*zc^2 - 3624136*zc^3 + 2409825*zc^4 + 
    3024*zc^5)*HPL[{0}, zc])/(-1 + zc)^5 + 
 (Pi^2*((-8*zc*(1 + 3*zc)*(3 - 26*zc + 3*zc^2))/(9*(-1 + zc)^5) - 
    (Sqrt[zc]*(-9625 + 2240341*zc - 37325676*zc^2 + 79052832*zc^3 - 
       65525125*zc^4 + 22743253*zc^5))/(2835*(-1 + zc)^6))*HPL[{0}, zc])/
  Sqrt[zc] + (((16*I)/9)*Pi^3*(1 + 2*zc)*(-1 + 4*zc)*HPL[{1}, zc])/
  (-1 + zc)^3 + (4*Pi^4*(14289 - 1172*zc + 7043*zc^2)*HPL[{1}, zc])/
  (135*(-1 + zc)^3) - ((1 + zc)*(92723 + 2933424*zc + 92723*zc^2)*
   HPL[{1}, zc])/(162*(-1 + zc)^4) - 
 (((4*I)/81)*Pi*(-1362 + 289951*zc - 336593*zc^2 + 319726*zc^3 + 378*zc^4)*
   HPL[{1}, zc])/(-1 + zc)^4 - 
 (2*Pi^2*(-6514869 + 12976048*zc + 9455460*zc^2 - 26426688*zc^3 + 
    10879649*zc^4)*HPL[{1}, zc])/(2835*(-1 + zc)^5) + 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 + 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 - (((32*I)/9)*Pi^3*zc*HPL[{2}, zc])/
  (-1 + zc)^3 + (((4*I)/27)*Pi*(108 + 57892*zc - 91995*zc^2 + 113322*zc^3 + 
    4323*zc^4)*HPL[{2}, zc])/(-1 + zc)^5 - 
 (4*Pi^2*(-2407 + 956943*zc - 3994124*zc^2 + 4232404*zc^3 - 1277123*zc^4 + 
    307*zc^5)*HPL[{2}, zc])/(945*(-1 + zc)^6) - 
 ((-25623 + 927120*zc - 2102388*zc^2 - 741320*zc^3 + 1200229*zc^4 + 
    1512*zc^5)*HPL[{2}, zc])/(81*(-1 + zc)^5) + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{2}, zc])/(9*(-1 + zc)^5) - 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^5 + 
 (((32*I)/3)*Pi*zc*(2 + 7*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 - (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^5) + 
 (((32*I)/3)*Pi*zc*(2 + 7*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 - (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(9*(-1 + zc)^5) + 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (16*Pi^2*zc*(-161 + 2629*zc)*HPL[{3}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/9)*Pi*(-21 - 4097*zc + 24677*zc^2 - 31071*zc^3 + 12684*zc^4 + 
    228*zc^5)*HPL[{3}, zc])/(-1 + zc)^6 + 
 (4*(84 - 39588*zc + 39537*zc^2 + 120457*zc^3 - 152583*zc^4 + 65693*zc^5)*
   HPL[{3}, zc])/(27*(-1 + zc)^6) - 
 (((64*I)/3)*Pi*zc*(2 + 7*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{3}, zc/(1 - zc)])/
  (9*(-1 + zc)^5) - (64*zc*(2 + 7*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) - (64*zc*(2 + 7*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) - (((64*I)/3)*Pi*zc*(-32 + 521*zc)*HPL[{4}, zc])/
  (-1 + zc)^3 + (8*(-3 + 6237*zc - 17208*zc^2 + 14596*zc^3 - 2881*zc^4 + 
    459*zc^5)*HPL[{4}, zc])/(9*(-1 + zc)^6) + 
 (32*zc*(2 + 7*zc)*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (16*zc*HPL[{5}, zc])/(3*(-1 + zc)^3) - 
 (((8*I)/3)*Pi^3*(1 + zc)*HPL[{plus}, Sqrt[zc]])/(-1 + zc)^2 + 
 (Pi^2*((64*zc*(1 + zc)*(3 - 26*zc + 3*zc^2))/(27*(-1 + zc)^5) + 
    (2*Sqrt[zc]*(1 + 9*zc + 369*zc^2 + 41*zc^3))/(9*(-1 + zc)^4))*
   HPL[{plus}, Sqrt[zc]])/Sqrt[zc] + ((256*I)*Pi*zc^2*HPL[{-3, 0}, zc])/
  (-1 + zc)^3 + (256*zc^2*HPL[{-3, 2}, zc])/(-1 + zc)^3 + 
 (((32*I)/3)*Pi*zc*(-2 + 50*zc - 14*zc^2 + zc^3)*HPL[{-2, 0}, zc])/
  (-1 + zc)^5 + (32*(1 + zc)*(1 - 12*zc + zc^2)*HPL[{-2, 2}, zc])/
  (3*(-1 + zc)^4) - (((8*I)/9)*Pi*(1 + zc)*(1 + 95*zc - 563*zc^2 + 147*zc^3)*
   HPL[{-1, 0}, zc])/(-1 + zc)^5 - 
 (32*(1 + zc)^2*(37 - 154*zc + 37*zc^2)*HPL[{-1, 2}, zc])/(9*(-1 + zc)^5) - 
 (((16*I)/9)*Pi^3*zc*(-32 + 533*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*zc*(1939 - 12115*zc + 24177*zc^2 - 4350*zc^3 + 1149*zc^4)*
   HPL[{0, 0}, zc])/(27*(-1 + zc)^6) + 
 (((4*I)/27)*Pi*zc*(4050 - 75891*zc + 206463*zc^2 - 183368*zc^3 + 65546*zc^4)*
   HPL[{0, 0}, zc])/(-1 + zc)^6 - 
 ((1386 + 410358*zc + 3138282*zc^2 - 13515898*zc^3 + 8069243*zc^4 + 
    10584*zc^5)*HPL[{0, 0}, zc])/(567*(-1 + zc)^5) + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{0, 0}, zc])/(9*(-1 + zc)^5) + 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(3*(-1 + zc)^3) + 
 (L*((-334*Sqrt[zc]*(1 + zc)*(73 + 754*zc + 73*zc^2))/(81*(-1 + zc)^4) - 
    (((334*I)/27)*Pi*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3))/(-1 + zc)^4 - 
    (668*Pi^2*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4))/
     (27*(-1 + zc)^5) + (((1336*I)/9)*Pi*zc^(3/2)*(2 + 12*zc + 10*zc^2 + 
       zc^3)*HPL[{0}, zc])/(-1 + zc)^5 - 
    (334*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3)*HPL[{0}, zc])/
     (27*(-1 + zc)^4) - (668*Sqrt[zc]*(1 + zc)*(23 + 104*zc + 23*zc^2)*
      HPL[{1}, zc])/(27*(-1 + zc)^4) + 
    (1336*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*HPL[{2}, zc])/
     (9*(-1 + zc)^5) + (1336*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
      HPL[{0, 0}, zc])/(9*(-1 + zc)^5)))/Sqrt[zc] + 
 (((32*I)/3)*Pi^3*zc*HPL[{0, plus}, Sqrt[zc]])/(-1 + zc)^3 - 
 (16*Pi^2*zc*(7 + 34*zc + 61*zc^2 + 3*zc^3)*HPL[{0, plus}, Sqrt[zc]])/
  (9*(-1 + zc)^5) - (64*Pi^2*(1 + 5*zc^2)*HPL[{1, -2}, zc])/(3*(-1 + zc)^3) - 
 (((16*I)/9)*Pi^3*zc*(-32 + 533*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*(4313 + 22712*zc + 31403*zc^2)*HPL[{1, 0}, zc])/(945*(-1 + zc)^3) + 
 (((4*I)/27)*Pi*(36 - 27134*zc + 134214*zc^2 - 164070*zc^3 + 62309*zc^4)*
   HPL[{1, 0}, zc])/(-1 + zc)^5 - 
 (2*(-1597 - 533386*zc + 1391304*zc^2 - 1367606*zc^3 + 611329*zc^4 + 
    756*zc^5)*HPL[{1, 0}, zc])/(81*(-1 + zc)^5) + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(9*(-1 + zc)^5) + 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(3*(-1 + zc)^3) + 
 (((4*I)/9)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1, 1}, zc])/
  (-1 + zc)^5 - (8*(1 + zc)*(189 + 158993*zc - 182314*zc^2 + 158993*zc^3 + 
    189*zc^4)*HPL[{1, 1}, zc])/(81*(-1 + zc)^4*zc) + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(9*(-1 + zc)^5) + 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(3*(-1 + zc)^3) + 
 (((16*I)/3)*Pi*(1 + 8*zc + 27*zc^2)*HPL[{1, 2}, zc])/(-1 + zc)^3 - 
 (16*Pi^2*(1587 - 262*zc + 2629*zc^2)*HPL[{1, 2}, zc])/(9*(-1 + zc)^3) + 
 (4*(62297 - 192188*zc + 269832*zc^2 - 191648*zc^3 + 62342*zc^4)*
   HPL[{1, 2}, zc])/(27*(-1 + zc)^5) - 
 (((64*I)/3)*Pi*zc*(-32 + 521*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 + 
 (16*(-47 + 8*zc + 75*zc^2)*HPL[{1, 3}, zc])/(3*(-1 + zc)^3) - 
 (32*(-545 + 32*zc)*HPL[{1, 4}, zc])/(3*(-1 + zc)^3) - 
 (40*Pi^2*zc*HPL[{2, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/9)*Pi*zc*(1786 - 12715*zc + 16245*zc^2 - 6579*zc^3 + 63*zc^4)*
   HPL[{2, 0}, zc])/(-1 + zc)^6 + 
 (2*(-41 - 108595*zc + 332394*zc^2 - 398942*zc^3 + 202087*zc^4 + 6697*zc^5)*
   HPL[{2, 0}, zc])/(27*(-1 + zc)^6) + 
 (((32*I)/3)*Pi*zc*(2 + 7*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 + 
 (4*(4383 + 170230*zc - 182586*zc^2 + 170770*zc^3 + 4428*zc^4)*
   HPL[{2, 1}, zc])/(27*(-1 + zc)^5) + (((32*I)/3)*Pi*zc*HPL[{2, 2}, zc])/
  (-1 + zc)^3 + (8*(-27 - 4547*zc + 3338*zc^2 + 3530*zc^3 - 4751*zc^4 + 
    57*zc^5)*HPL[{2, 2}, zc])/(9*(-1 + zc)^6) - 
 (32*zc*HPL[{2, 3}, zc])/(3*(-1 + zc)^3) + 
 (((32*I)/3)*Pi*zc*(-32 + 521*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (8*(3 - 3665*zc + 25319*zc^2 - 31749*zc^3 + 12276*zc^4 + 216*zc^5)*
   HPL[{3, 0}, zc])/(9*(-1 + zc)^6) + 
 (8*(45 + 9025*zc - 6742*zc^2 - 6358*zc^3 + 8617*zc^4 + 213*zc^5)*
   HPL[{3, 1}, zc])/(9*(-1 + zc)^6) + (32*zc*(-31 + 521*zc)*HPL[{3, 2}, zc])/
  (3*(-1 + zc)^3) - (8*zc*(-251 + 4168*zc)*HPL[{4, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*zc*(-63 + 1042*zc)*HPL[{4, 1}, zc])/(3*(-1 + zc)^3) - 
 (8*Pi^2*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (640*Sqrt[zc]*(1 + zc)*HPL[{plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) - 
 (((64*I)/9)*Pi*Sqrt[zc]*(1 + 3*zc)*(3 - 26*zc + 3*zc^2)*
   HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^5 + (256*zc^2*HPL[{-3, 0, 0}, zc])/
  (-1 + zc)^3 - (32*(7 + 2*zc)*HPL[{-2, 0, 0}, 1 - zc])/(3*(-1 + zc)^3) + 
 (32*zc*(-2 + 50*zc - 14*zc^2 + zc^3)*HPL[{-2, 0, 0}, zc])/(3*(-1 + zc)^5) + 
 (4*(-2 + zc)*(-8 - 168*zc + 150*zc^2 + zc^3)*HPL[{-1, 0, 0}, 1 - zc])/
  (9*(-1 + zc)^5) - (8*(1 + zc)*(1 + 95*zc - 563*zc^2 + 147*zc^3)*
   HPL[{-1, 0, 0}, zc])/(9*(-1 + zc)^5) - 
 (16*Pi^2*zc*(-32 + 533*zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*zc*(6 + 54*zc + 738*zc^2 - 157*zc^3 + 159*zc^4)*
   HPL[{0, 0, 0}, zc])/(-1 + zc)^6 + 
 (2*zc*(419556 - 4505481*zc + 14675357*zc^2 - 13354920*zc^3 + 4529488*zc^4)*
   HPL[{0, 0, 0}, zc])/(945*(-1 + zc)^6) + 
 (32*Pi^2*zc*HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (64*Sqrt[zc]*(3 - 26*zc + 3*zc^2)*HPL[{0, plus, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^4) + ((256*I)*Pi*zc^2*HPL[{1, -2, 0}, zc])/(-1 + zc)^3 + 
 (256*(1 + zc)*HPL[{1, -2, 2}, zc])/(-1 + zc)^2 - 
 (16*Pi^2*zc*(-35 + 533*zc)*HPL[{1, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*(-1 + 40*zc + 149*zc^2)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 + 
 (2*(-6963 - 1942364*zc + 9432780*zc^2 - 11475516*zc^3 + 4366913*zc^4)*
   HPL[{1, 0, 0}, zc])/(945*(-1 + zc)^5) + 
 (((16*I)/3)*Pi*(-1 + 4*zc + 15*zc^2)*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*(19 + 12*zc + 108*zc^2 - 168*zc^3 + 4*zc^4)*HPL[{1, 1, 0}, zc])/
  (9*(-1 + zc)^5) + (((32*I)/3)*Pi*zc*(2 + 7*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 + (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*
   HPL[{1, 1, 1}, zc])/(9*(-1 + zc)^5) + 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 2}, zc])/(3*(-1 + zc)^3) + 
 (8*(1 + 3*zc)*(-1 + 19*zc)*HPL[{1, 2, 0}, zc])/(3*(-1 + zc)^3) + 
 (((32*I)/3)*Pi*zc*(-32 + 521*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 (32*(7 + 6*zc + 14*zc^2)*HPL[{1, 2, 1}, zc])/(3*(-1 + zc)^3) + 
 (16672*(1 + zc)*HPL[{1, 2, 2}, zc])/(3*(-1 + zc)^2) - 
 (64*zc*(-32 + 521*zc)*HPL[{1, 3, 0}, zc])/(3*(-1 + zc)^3) - 
 (33344*(1 + zc)*HPL[{1, 3, 1}, zc])/(3*(-1 + zc)^2) - 
 (((16*I)/3)*Pi*zc*HPL[{2, 0, 0}, zc])/(-1 + zc)^3 + 
 (8*(208 + 64573*zc - 443434*zc^2 + 565094*zc^3 - 230543*zc^4 + 2102*zc^5)*
   HPL[{2, 0, 0}, zc])/(315*(-1 + zc)^6) - 
 (((32*I)/3)*Pi*zc*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 + 
 (8*(1 + 11*zc - zc^2 + 29*zc^3)*HPL[{2, 1, 0}, zc])/(3*(-1 + zc)^4) + 
 (32*zc*(2 + 7*zc)*HPL[{2, 1, 1}, zc])/(3*(-1 + zc)^3) - 
 (16*zc*HPL[{2, 2, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*(-32 + 521*zc)*HPL[{3, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*zc*HPL[{3, 1, 0}, zc])/(3*(-1 + zc)^3) - 
 (64*Pi^2*zc*HPL[{minus, 0, plus}, Sqrt[zc]])/(3*(-1 + zc)^3) - 
 (128*Sqrt[zc]*(1 + 3*zc)*(3 - 26*zc + 3*zc^2)*HPL[{plus, 0, 0}, Sqrt[zc]])/
  (9*(-1 + zc)^5) - (256*Sqrt[zc]*(1 + zc)*(3 - 26*zc + 3*zc^2)*
   HPL[{plus, 0, minus}, Sqrt[zc]])/(9*(-1 + zc)^5) - 
 (((32*I)/3)*Pi*(1 + zc)*HPL[{plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^2 + 
 (160*(1 + 10*zc + zc^2)*HPL[{plus, plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3) + 
 (4*zc*(41 + 165*zc + 3237*zc^2 - 1898*zc^3 + 855*zc^4)*
   HPL[{0, 0, 0, 0}, zc])/(9*(-1 + zc)^6) + 
 (((128*I)/3)*Pi*zc*HPL[{0, plus, plus, 0}, Sqrt[zc]])/(-1 + zc)^3 - 
 (32*(1 + zc)*(1 + 18*zc + zc^2)*HPL[{0, plus, plus, 0}, Sqrt[zc]])/
  (3*(-1 + zc)^4) + (256*zc^2*HPL[{1, -2, 0, 0}, zc])/(-1 + zc)^3 + 
 (4*(-2419 + 824*zc + 29711*zc^2)*HPL[{1, 0, 0, 0}, zc])/(315*(-1 + zc)^3) + 
 (16*(-1 + 4*zc + 15*zc^2)*HPL[{1, 1, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 1, 1}, zc])/(3*(-1 + zc)^3) + 
 (32*zc*(-31 + 521*zc)*HPL[{1, 2, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (40*zc*HPL[{2, 0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*zc*HPL[{2, 1, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (32*(1 + zc)*HPL[{plus, 0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) - 
 (64*(1 + zc)*HPL[{plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^2) + 
 (256*zc*HPL[{0, 0, plus, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (128*zc*HPL[{0, plus, 0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (256*zc*HPL[{0, plus, plus, 0, 0}, Sqrt[zc]])/(3*(-1 + zc)^3) + 
 (16*zc*HPL[{1, 0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (Pi^2*((4*zc*(-9 - 12*zc + 71*zc^2))/(9*(-1 + zc)^4) + 
    Sqrt[zc]*((34520829 - 84315156*zc + 18434724*zc^2 + 32628556*zc^3 - 
        7895195*zc^4 + 31752*zc^5)/(3402*(-1 + zc)^5) - 
      (128*(1 + zc)*(9 - 28*zc + 9*zc^2)*Log[2])/(9*(-1 + zc)^4))))/
  Sqrt[zc] + 
 (flagMSbar*((((-8*I)/3)*Pi*Sqrt[zc]*(1 + 274*zc + 1558*zc^2 + 1098*zc^3 + 
       69*zc^4)*Log[zc])/(-1 + zc)^5 - 
    (8*Sqrt[zc]*(79 + 3700*zc + 10442*zc^2 + 3700*zc^3 + 79*zc^4)*Log[zc])/
     (9*(-1 + zc)^5) - (16*Pi^2*Sqrt[zc]*(1 + 45*zc + 204*zc^2 + 204*zc^3 + 
       45*zc^4 + zc^5)*Log[zc])/(3*(-1 + zc)^6) + 
    (16*Sqrt[zc]*(35 + 686*zc + 1558*zc^2 + 686*zc^3 + 35*zc^4)*Log[1 - zc]*
      Log[zc])/(3*(-1 + zc)^5) + 
    ((32*I)*Pi*zc^(3/2)*(6 + 74*zc + 130*zc^2 + 39*zc^3 + zc^4)*Log[zc]^2)/
     (-1 + zc)^6 - (8*Sqrt[zc]*(1 + 274*zc + 1558*zc^2 + 1098*zc^3 + 69*zc^4)*
      Log[zc]^2)/(3*(-1 + zc)^5) + 
    (16*zc^(3/2)*(6 + 74*zc + 130*zc^2 + 39*zc^3 + zc^4)*Log[zc]^3)/
     (-1 + zc)^6 + (32*Sqrt[zc]*(1 + 45*zc + 204*zc^2 + 204*zc^3 + 45*zc^4 + 
       zc^5)*Log[zc]*PolyLog[2, zc])/(-1 + zc)^6))/Sqrt[zc] - 
 (8*Pi^2*(9567 - 1016*zc + 7381*zc^2)*Zeta[3])/(9*(-1 + zc)^3) + 
 (4*(-6809177 + 8318164*zc + 12924765*zc^2 - 27744914*zc^3 + 10957237*zc^4)*
   Zeta[3])/(945*(-1 + zc)^5) - 
 (((8*I)/9)*Pi*(-21 - 7777*zc + 50983*zc^2 - 64101*zc^3 + 25356*zc^4 + 
    360*zc^5)*Zeta[3])/(-1 + zc)^6 + 
 (((256*I)/3)*Pi*zc*(-16 + 265*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (8*(636 - 265504*zc + 1801367*zc^2 - 2247477*zc^3 + 867539*zc^4 + 
    11439*zc^5)*HPL[{0}, zc]*Zeta[3])/(315*(-1 + zc)^6) + 
 (((256*I)/3)*Pi*zc*(-16 + 265*zc)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (16*(-33 + 4*zc + 47*zc^2)*HPL[{1}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (32*zc*HPL[{2}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (256*zc*(-16 + 265*zc)*HPL[{0, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (64*zc*(-63 + 1060*zc)*HPL[{1, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (3*((2*Sqrt[zc]*(1 + zc)*(197 + 2826*zc + 197*zc^2))/(9*(-1 + zc)^4) + 
    (((32*I)/9)*Pi^3*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3))/(-1 + zc)^5 + 
    (((2*I)/9)*Pi*Sqrt[zc]*(23 + 943*zc + 1875*zc^2 + 379*zc^3))/
     (-1 + zc)^4 - (4*Pi^2*Sqrt[zc]*(3 - 368*zc - 696*zc^2 + 464*zc^3 + 
       187*zc^4))/(27*(-1 + zc)^5) + 
    (16*Pi^2*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0}, zc])/
     (3*(-1 + zc)^5) + (((8*I)/9)*Pi*zc^(3/2)*(-28 - 132*zc - 52*zc^2 + 
       7*zc^3)*HPL[{0}, zc])/(-1 + zc)^5 + 
    (4*Sqrt[zc]*(7 + 721*zc + 1852*zc^2 + 450*zc^3)*HPL[{0}, zc])/
     (27*(-1 + zc)^4) + (4*Sqrt[zc]*(1 + zc)*(201 + 1208*zc + 201*zc^2)*
      HPL[{1}, zc])/(9*(-1 + zc)^4) + 
    (((16*I)/9)*Pi*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3)*HPL[{1}, zc])/
     (-1 + zc)^4 - (((64*I)/3)*Pi*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
      HPL[{2}, zc])/(-1 + zc)^5 + 
    (16*Sqrt[zc]*(-19 - 108*zc - 78*zc^2 - 4*zc^3 + 4*zc^4)*HPL[{2}, zc])/
     (9*(-1 + zc)^5) + (32*Sqrt[zc]*(1 + zc)*(1 + 8*zc + zc^2)*HPL[{3}, zc])/
     (3*(-1 + zc)^4) + (((32*I)/3)*Pi*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
      HPL[{0, 0}, zc])/(-1 + zc)^5 - 
    (8*Sqrt[zc]*(-1 - 44*zc + 24*zc^2 + 188*zc^3 + 38*zc^4)*HPL[{0, 0}, zc])/
     (9*(-1 + zc)^5) + L*((8*Sqrt[zc]*(1 + zc)*(73 + 754*zc + 73*zc^2))/
       (27*(-1 + zc)^4) + (((8*I)/9)*Pi*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 
         45*zc^3))/(-1 + zc)^4 + (16*Pi^2*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 
         12*zc^3 + zc^4))/(9*(-1 + zc)^5) - 
      (((32*I)/3)*Pi*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0}, zc])/
       (-1 + zc)^5 + (8*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3)*
        HPL[{0}, zc])/(9*(-1 + zc)^4) + 
      (16*Sqrt[zc]*(1 + zc)*(23 + 104*zc + 23*zc^2)*HPL[{1}, zc])/
       (9*(-1 + zc)^4) - (32*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*
        HPL[{2}, zc])/(3*(-1 + zc)^5) - 
      (32*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0, 0}, zc])/
       (3*(-1 + zc)^5)) + (8*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3)*
      HPL[{1, 0}, zc])/(9*(-1 + zc)^4) + 
    (32*Sqrt[zc]*(1 + zc)*(23 + 104*zc + 23*zc^2)*HPL[{1, 1}, zc])/
     (9*(-1 + zc)^4) - (32*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
      HPL[{2, 0}, zc])/(3*(-1 + zc)^5) - 
    (64*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*HPL[{2, 1}, zc])/
     (3*(-1 + zc)^5) + (64*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
      HPL[{0, 0, 0}, zc])/(3*(-1 + zc)^5) - 
    (32*Sqrt[zc]*(-3 - 28*zc - 24*zc^2 + 4*zc^3 + zc^4)*Zeta[3])/
     (3*(-1 + zc)^5)))/(2*Sqrt[zc]) + 
 ((((256*I)/9)*Pi^3*zc^(3/2))/(-1 + zc)^2 + (32*Pi^4*Sqrt[zc]*(1 + 3*zc^2))/
    (3*(-1 + zc)^3) - (((2*I)/27)*Pi*Sqrt[zc]*(-3935 - 12191*zc - 
      24503*zc^2 + 6729*zc^3))/(-1 + zc)^4 + 
   Pi^2*((4*(23 + 104*zc + 398*zc^2 - 772*zc^3 + 359*zc^4 + 8*zc^5))/
      (9*(-1 + zc)^4) - (8*Sqrt[zc]*(622 - 1860*zc - 2199*zc^2 + 1816*zc^3 - 
        1387*zc^4 + 180*zc^5 + 3*zc^6))/(27*(-1 + zc)^5)) - 
   (((8*I)/9)*Pi*Sqrt[zc]*(120 + 584*zc + 1956*zc^2 + 56*zc^3 + 109*zc^4)*
     HPL[{0}, zc])/(-1 + zc)^5 - 
   (2*(60 + 3403*zc + 5948*zc^2 + 12696*zc^3 - 27508*zc^4 + 6781*zc^5 + 
      60*zc^6)*HPL[{0}, zc])/(27*(-1 + zc)^5*Sqrt[zc]) + 
   Pi^2*((-16*zc^(3/2)*(14 - 144*zc + 126*zc^2 + 19*zc^3))/(9*(-1 + zc)^5) + 
     (8*(-1 - 11*zc - 13*zc^2 + 3*zc^3 + 2*zc^4))/(3*(-1 + zc)^5))*
    HPL[{0}, zc] - (4*Sqrt[zc]*(1 + zc)*(1397 - 19744*zc + 1397*zc^2)*
     HPL[{1}, zc])/(27*(-1 + zc)^4) + 
   Pi^2*((64*zc^2)/(-1 + zc)^2 - (64*Sqrt[zc]*(2 + zc)*(-2 + 3*zc))/
      (9*(-1 + zc)^2))*HPL[{1}, zc] - 
   (8*Sqrt[zc]*(139 + 368*zc + 4128*zc^2 + 784*zc^3 + 231*zc^4)*HPL[{2}, zc])/
    (9*(-1 + zc)^5) - (32*Sqrt[zc]*(-1 + 60*zc - 102*zc^2 - 26*zc^3 - 
      37*zc^4 + 6*zc^5)*HPL[{3}, zc])/(3*(-1 + zc)^5) - 
   (768*zc^(5/2)*HPL[{4}, zc])/(-1 + zc)^3 + 
   (256*Pi^2*zc^(5/2)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
   (((32*I)/3)*Pi*zc^(3/2)*(2 - 30*zc + 54*zc^2 + 19*zc^3)*HPL[{0, 0}, zc])/
    (-1 + zc)^5 - (4*Sqrt[zc]*(193 + 888*zc + 3426*zc^2 + 1584*zc^3 - 
      807*zc^4 + 360*zc^5 + 6*zc^6)*HPL[{0, 0}, zc])/(9*(-1 + zc)^5) + 
   (16*zc*(-2 - 3*zc + 13*zc^2 + 11*zc^3 + zc^4)*HPL[{plus}, Sqrt[zc]]*
     HPL[{0, 0}, zc])/(3*(-1 + zc)^5) + 
   L*((16*Sqrt[zc]*(1 + zc)*(73 + 754*zc + 73*zc^2))/(27*(-1 + zc)^4) + 
     (((16*I)/9)*Pi*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3))/(-1 + zc)^4 + 
     (32*Pi^2*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4))/
      (9*(-1 + zc)^5) - (((64*I)/3)*Pi*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
       HPL[{0}, zc])/(-1 + zc)^5 + 
     (16*Sqrt[zc]*(1 + 73*zc + 181*zc^2 + 45*zc^3)*HPL[{0}, zc])/
      (9*(-1 + zc)^4) + (32*Sqrt[zc]*(1 + zc)*(23 + 104*zc + 23*zc^2)*
       HPL[{1}, zc])/(9*(-1 + zc)^4) - 
     (64*Sqrt[zc]*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*HPL[{2}, zc])/
      (3*(-1 + zc)^5) - (64*zc^(3/2)*(2 + 12*zc + 10*zc^2 + zc^3)*
       HPL[{0, 0}, zc])/(3*(-1 + zc)^5)) + 
   (256*Pi^2*zc^(5/2)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
   (((64*I)/3)*Pi*(3 + 8*zc^2)*HPL[{1, 0}, zc])/((-1 + zc)^2*Sqrt[zc]) - 
   (8*(-3 - 183*zc + 443*zc^2 + 119*zc^3 + 389*zc^4 - 351*zc^5 + 183*zc^6 + 
      3*zc^7)*HPL[{1, 0}, zc])/(9*(-1 + zc)^4*zc^(3/2)) - 
   (64*(3 - 5*zc + 3*zc^2)*HPL[{1, 2}, zc])/(3*(-1 + zc)*Sqrt[zc]) - 
   (768*Sqrt[zc]*(1 + zc)*HPL[{1, 3}, zc])/(-1 + zc)^2 - 
   (16*(12 - 39*zc + 4*zc^2 - 72*zc^3 + 20*zc^4 - 37*zc^5 + 12*zc^6)*
     HPL[{2, 0}, zc])/(3*(-1 + zc)^5*Sqrt[zc]) - 
   ((128*I)*Pi*HPL[{plus, 0}, Sqrt[zc]])/(-1 + zc)^2 + 
   (32*(1 + zc)*(2 + 84*zc - 217*zc^2 + 84*zc^3 + 2*zc^4)*
     HPL[{plus, 0}, Sqrt[zc]])/(9*(-1 + zc)^3*zc) - 
   ((768*I)*Pi*zc^(5/2)*HPL[{0, 0, 0}, zc])/(-1 + zc)^3 + 
   (16*Sqrt[zc]*(3 + 38*zc + 134*zc^3 + 40*zc^4)*HPL[{0, 0, 0}, zc])/
    (3*(-1 + zc)^5) - (64*zc*(-2 - 3*zc + 13*zc^2 + 11*zc^3 + zc^4)*
     HPL[{0, 0, plus}, Sqrt[zc]])/(3*(-1 + zc)^5) - 
   (32*(-23 + 81*zc - 62*zc^2 + 34*zc^3 + 9*zc^4 + zc^5)*
     HPL[{0, plus, 0}, Sqrt[zc]])/(3*(-1 + zc)^5) - 
   ((768*I)*Pi*zc^(5/2)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 - 
   (32*(-12 + 25*zc - 19*zc^2 + 47*zc^3 - 27*zc^4 + 6*zc^5)*
     HPL[{1, 0, 0}, zc])/(3*(-1 + zc)^4*Sqrt[zc]) - 
   (128*(1 + zc + zc^2)*HPL[{1, 1, 0}, zc])/((-1 + zc)*Sqrt[zc]) + 
   (128*(1 + zc)*HPL[{minus, plus, 0}, Sqrt[zc]])/(-1 + zc) + 
   (64*(23 - 83*zc + 59*zc^2 - 21*zc^3 + 2*zc^4)*HPL[{plus, 0, 0}, Sqrt[zc]])/
    (3*(-1 + zc)^5) + (128*(1 + zc)*HPL[{plus, 0, minus}, Sqrt[zc]])/
    (-1 + zc) + (128*(1 + zc)*HPL[{plus, minus, 0}, Sqrt[zc]])/(-1 + zc) - 
   (768*zc^(5/2)*HPL[{0, 0, 0, 0}, zc])/(-1 + zc)^3 - 
   (768*zc^(5/2)*HPL[{1, 0, 0, 0}, zc])/(-1 + zc)^3 + 
   Sqrt[zc]*((-2*(1 + zc)*(468 + 3883*zc - 112562*zc^2 + 3883*zc^3 + 
        468*zc^4))/(81*(-1 + zc)^4*zc) + numfunc[right, 2, zc]) + 
   ((768*I)*Pi*zc^(5/2)*Zeta[3])/(-1 + zc)^3 - 
   (32*Sqrt[zc]*(33 + 5*zc + 101*zc^2 + zc^3)*Zeta[3])/(3*(-1 + zc)^4) + 
   (768*zc^(5/2)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 + 
   (768*Sqrt[zc]*(1 + zc)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^2)/(2*Sqrt[zc]) + 
 (8*(12879 - 1634*zc + 14765*zc^2)*Zeta[5])/(3*(-1 + zc)^3);


Vprime[2,2,0]=(170*(1 + zc))/(-1 + zc)^2 - (((56*I)/135)*Pi^5*zc*(-1 + 4*zc))/(-1 + zc)^3 + 
 ((5*I)*Pi*(9 + 25*zc))/(-1 + zc)^2 + (Pi^4*(-239 - 7036*zc + 106*zc^2))/
  (675*(-1 + zc)^3) - (((2*I)/45)*Pi^3*(-68 - 860*zc + 1373*zc^2))/
  (-1 + zc)^3 + (Pi^2*(4233 - 16*zc - 1499*zc^2 + 36*zc^3))/
  (27*(-1 + zc)^3) + (4*Pi^2*(-1 + 4*zc)*HPL[{-2}, 1 - zc])/(3*(-1 + zc)^3) - 
 (2*Pi^2*(-2 + zc)*(12 + zc)*HPL[{-1}, 1 - zc])/(3*(-1 + zc)^3) + 
 (104*Pi^4*zc*(-1 + 4*zc)*HPL[{0}, zc])/(135*(-1 + zc)^3) + 
 (2*(523 + 2762*zc)*HPL[{0}, zc])/(45*(-1 + zc)^2) - 
 (((4*I)/135)*Pi^3*(-14 - 416*zc + 31*zc^2)*HPL[{0}, zc])/(-1 + zc)^3 - 
 (Pi^2*(-15 - 5872*zc + 14781*zc^2)*HPL[{0}, zc])/(135*(-1 + zc)^3) - 
 ((I/9)*Pi*(53 + 812*zc + 1865*zc^2 + 24*zc^3)*HPL[{0}, zc])/(-1 + zc)^3 + 
 (((4*I)/9)*Pi^3*(-4 + zc)*zc*HPL[{1}, zc])/(-1 + zc)^3 + 
 (170*(1 + zc)*HPL[{1}, zc])/(-1 + zc)^2 - 
 (16*Pi^2*(74 + 119*zc)*HPL[{1}, zc])/(15*(-1 + zc)^2) - 
 (((8*I)/3)*Pi*(-11 + 61*zc + zc^2)*HPL[{1}, zc])/(-1 + zc)^2 + 
 (32*Pi^4*(27 - 10*zc + 13*zc^2)*HPL[{1}, zc])/(135*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(1 + 12*zc)*HPL[{0}, zc]*HPL[{1}, zc/(1 - zc)])/
  (-1 + zc)^3 + (((4*I)/3)*Pi*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (((8*I)/3)*Pi*(-1 + 61*zc + 4*zc^2)*HPL[{2}, zc])/(-1 + zc)^3 + 
 (4*Pi^2*(103 + 3832*zc + 133*zc^2)*HPL[{2}, zc])/(135*(-1 + zc)^3) - 
 (2*(149 + 1748*zc + 845*zc^2 + 12*zc^3)*HPL[{2}, zc])/(9*(-1 + zc)^3) + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/
  (3*(-1 + zc)^3) - (((4*I)/3)*Pi*(-1 + 2*zc)*(1 + 12*zc)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (((8*I)/3)*Pi*(-4 + zc)*zc*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) + (((8*I)/3)*Pi*(-4 + zc)*zc*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) + (8*(-4 + zc)*zc*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^3) - (160*Pi^2*zc*(-1 + 4*zc)*HPL[{3}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*(1 + 58*zc + 10*zc^2)*HPL[{3}, zc])/(-1 + zc)^3 + 
 (4*(19 + 38*zc + 107*zc^2)*HPL[{3}, zc])/(3*(-1 + zc)^3) - 
 (((16*I)/3)*Pi*(-4 + zc)*zc*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{3}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (16*(-4 + zc)*zc*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (16*(-4 + zc)*zc*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/(3*(-1 + zc)^3) - 
 (((128*I)/3)*Pi*zc*(-1 + 4*zc)*HPL[{4}, zc])/(-1 + zc)^3 + 
 (8*(5 - 24*zc + 6*zc^2)*HPL[{4}, zc])/(3*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (((32*I)/9)*Pi^3*zc*(-1 + 4*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (4*Pi^2*zc*(-16 + 17*zc)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*zc*(-7 + 55*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 - 
 (2*zc*(388 + 977*zc + 12*zc^2)*HPL[{0, 0}, zc])/(9*(-1 + zc)^3) + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/
  (3*(-1 + zc)^3) + (8*(-4 + zc)*zc*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/
  (3*(-1 + zc)^3) + L*((24*(1 + zc))/(-1 + zc)^2 + 
   ((4*I)*Pi*(1 + 5*zc))/(-1 + zc)^2 + (4*Pi^2*(1 + 4*zc + zc^2))/
    (3*(-1 + zc)^3) - ((8*I)*Pi*zc*(2 + zc)*HPL[{0}, zc])/(-1 + zc)^3 + 
   (4*(1 + 5*zc)*HPL[{0}, zc])/(-1 + zc)^2 + (24*(1 + zc)*HPL[{1}, zc])/
    (-1 + zc)^2 - (8*(1 + 4*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^3 - 
   (8*zc*(2 + zc)*HPL[{0, 0}, zc])/(-1 + zc)^3) - 
 (((32*I)/9)*Pi^3*zc*(-1 + 4*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (8*(-5 + 64*zc + zc^2)*HPL[{1, 0}, zc])/(3*(-1 + zc)^2) + 
 (((4*I)/3)*Pi*(-2 - 118*zc + 133*zc^2)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (4*Pi^2*(2 + 68*zc + 167*zc^2)*HPL[{1, 0}, zc])/(135*(-1 + zc)^3) + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (3*(-1 + zc)^3) + (8*(-4 + zc)*zc*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/
  (3*(-1 + zc)^3) + (((4*I)/3)*Pi*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1, 1}, zc])/
  (-1 + zc)^3 - (8*(1 + zc)*(1 + 49*zc + zc^2)*HPL[{1, 1}, zc])/
  (3*(-1 + zc)^2*zc) + (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(3*(-1 + zc)^3) + 
 (((16*I)/3)*Pi*(-4 + zc)*zc*HPL[{1, 2}, zc])/(-1 + zc)^3 - 
 (128*Pi^2*(3 - 2*zc + 5*zc^2)*HPL[{1, 2}, zc])/(9*(-1 + zc)^3) + 
 (4*(107 - 226*zc + 132*zc^2)*HPL[{1, 2}, zc])/(3*(-1 + zc)^3) - 
 (((128*I)/3)*Pi*zc*(-1 + 4*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
 (8*(-7 + 8*zc + 5*zc^2)*HPL[{1, 3}, zc])/(3*(-1 + zc)^3) - 
 (64*(-4 + zc)*HPL[{1, 4}, zc])/(3*(-1 + zc)^3) - 
 (((272*I)/3)*Pi*zc*HPL[{2, 0}, zc])/(-1 + zc)^3 + 
 (2*(-1 + 268*zc + 25*zc^2)*HPL[{2, 0}, zc])/(3*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*(-4 + zc)*zc*HPL[{2, 1}, zc])/(-1 + zc)^3 + 
 (4*(-18 + 254*zc + 7*zc^2)*HPL[{2, 1}, zc])/(3*(-1 + zc)^3) - 
 (8*(-1 + 4*zc)*HPL[{2, 2}, zc])/(3*(-1 + zc)^3) + 
 (24*zc*(6 + zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (((64*I)/3)*Pi*zc*(-1 + 4*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 + 
 (8*(-7 - 8*zc + 9*zc^2)*HPL[{3, 1}, zc])/(3*(-1 + zc)^3) + 
 (64*zc*(-1 + 4*zc)*HPL[{3, 2}, zc])/(3*(-1 + zc)^3) - 
 (128*zc*(-1 + 4*zc)*HPL[{4, 0}, zc])/(3*(-1 + zc)^3) - 
 (128*zc*(-1 + 4*zc)*HPL[{4, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*(-1 + 4*zc)*HPL[{-2, 0, 0}, 1 - zc])/(3*(-1 + zc)^3) - 
 (4*(-2 + zc)*(12 + zc)*HPL[{-1, 0, 0}, 1 - zc])/(3*(-1 + zc)^3) - 
 (32*Pi^2*zc*(-1 + 4*zc)*HPL[{0, 0, 0}, zc])/(9*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*zc*(4 + 7*zc)*HPL[{0, 0, 0}, zc])/(-1 + zc)^3 + 
 (2*zc*(-362 + 3261*zc)*HPL[{0, 0, 0}, zc])/(45*(-1 + zc)^3) - 
 (32*Pi^2*zc*(-1 + 4*zc)*HPL[{1, 0, 0}, zc])/(9*(-1 + zc)^3) - 
 (((8*I)/3)*Pi*zc*(4 + 5*zc)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 + 
 (4*(19 - 590*zc + 636*zc^2)*HPL[{1, 0, 0}, zc])/(15*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*(-4 + zc)*zc*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (((8*I)/3)*Pi*(-4 + zc)*zc*HPL[{1, 1, 1}, zc])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(1 + 12*zc)*HPL[{1, 1, 1}, zc])/(3*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{1, 1, 2}, zc])/(3*(-1 + zc)^3) + 
 (16*(-4 + zc)*zc*HPL[{1, 2, 0}, zc])/(3*(-1 + zc)^3) + 
 (((64*I)/3)*Pi*zc*(-1 + 4*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 (8*(1 - 12*zc + 2*zc^2)*HPL[{1, 2, 1}, zc])/(3*(-1 + zc)^3) + 
 (256*(1 + zc)*HPL[{1, 2, 2}, zc])/(3*(-1 + zc)^2) - 
 (128*zc*(-1 + 4*zc)*HPL[{1, 3, 0}, zc])/(3*(-1 + zc)^3) - 
 (512*(1 + zc)*HPL[{1, 3, 1}, zc])/(3*(-1 + zc)^2) + 
 (4*(29 - 904*zc + 29*zc^2)*HPL[{2, 0, 0}, zc])/(45*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{2, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{2, 1, 1}, zc])/(3*(-1 + zc)^3) + 
 (64*zc*(-1 + 4*zc)*HPL[{3, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*zc*(4 + 7*zc)*HPL[{0, 0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (4*(-1 + 116*zc + 149*zc^2)*HPL[{1, 0, 0, 0}, zc])/(45*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{1, 1, 0, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{1, 1, 1, 0}, zc])/(3*(-1 + zc)^3) + 
 (8*(-4 + zc)*zc*HPL[{1, 1, 1, 1}, zc])/(3*(-1 + zc)^3) + 
 (64*zc*(-1 + 4*zc)*HPL[{1, 2, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 (((8*I)/3)*Pi*(1 + 130*zc + 3*zc^2)*Zeta[3])/(-1 + zc)^3 - 
 (128*Pi^2*(9 - 4*zc + 7*zc^2)*Zeta[3])/(9*(-1 + zc)^3) + 
 (4*(-1588 - 1740*zc + 2753*zc^2)*Zeta[3])/(15*(-1 + zc)^3) + 
 (((256*I)/3)*Pi*zc*(-1 + 4*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 - 
 (4*(-19 + 1184*zc + zc^2)*HPL[{0}, zc]*Zeta[3])/(15*(-1 + zc)^3) + 
 (((256*I)/3)*Pi*zc*(-1 + 4*zc)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (8*(-8 + 4*zc + 7*zc^2)*HPL[{1}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (256*zc*(-1 + 4*zc)*HPL[{0, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (256*zc*(-1 + 4*zc)*HPL[{1, 0}, zc]*Zeta[3])/(3*(-1 + zc)^3) + 
 (64*(24 - 13*zc + 28*zc^2)*Zeta[5])/(3*(-1 + zc)^3);


Vprime[2,2,1]=(((-56*I)/45)*Pi^5*zc*(-1 + 10*zc))/(-1 + zc)^3 + 
 (((2*I)/3)*Pi*(-125 - 602*zc + 103*zc^2))/(-1 + zc)^3 + 
 (2*(1379 - 21478*zc + 1379*zc^2))/(45*(-1 + zc)^3) + 
 (Pi^4*(499 - 6839*zc + 766*zc^2 + 2054*zc^3))/(225*(-1 + zc)^4) - 
 (((2*I)/45)*Pi^3*(166 + 3402*zc - 14127*zc^2 + 10639*zc^3))/(-1 + zc)^4 - 
 (4*Pi^2*(-11740 + 23098*zc - 14223*zc^2 + 4380*zc^3 + 45*zc^4))/
  (45*(-1 + zc)^4) - (4*Pi^2*(5 + 4*zc)*HPL[{-2}, 1 - zc])/(-1 + zc)^3 + 
 (2*Pi^2*(-2 + zc)*(-44 + 59*zc + zc^2)*HPL[{-1}, 1 - zc])/(3*(-1 + zc)^4) + 
 (104*Pi^4*zc*(-1 + 10*zc)*HPL[{0}, zc])/(45*(-1 + zc)^3) + 
 (2*(37 - 1980*zc + 263*zc^2)*HPL[{0}, zc])/(15*(-1 + zc)^3) - 
 (((4*I)/45)*Pi^3*(14 + 586*zc - 1229*zc^2 + 29*zc^3)*HPL[{0}, zc])/
  (-1 + zc)^4 - (Pi^2*(-165 + 4897*zc - 52091*zc^2 + 39231*zc^3)*
   HPL[{0}, zc])/(45*(-1 + zc)^4) + 
 ((I/3)*Pi*(45 + 499*zc + 4587*zc^2 - 3907*zc^3 + 24*zc^4)*HPL[{0}, zc])/
  (-1 + zc)^4 - (((4*I)/3)*Pi^3*zc*(4 + 5*zc)*HPL[{1}, zc])/(-1 + zc)^3 + 
 (((8*I)/3)*Pi*(9 - 517*zc + 3*zc^2)*HPL[{1}, zc])/(-1 + zc)^2 - 
 (4*(11 + 602*zc + 11*zc^2)*HPL[{1}, zc])/(3*(-1 + zc)^3) + 
 (16*Pi^4*(-135 + 7*zc + 65*zc^2)*HPL[{1}, zc])/(45*(-1 + zc)^3) - 
 (4*Pi^2*(1863 - 3736*zc + 3153*zc^2)*HPL[{1}, zc])/(15*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 + 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^4 + 
 (((8*I)/3)*Pi*(-3 - 408*zc + 339*zc^2 + 56*zc^3)*HPL[{2}, zc])/(-1 + zc)^4 - 
 (4*Pi^2*(103 - 283*zc - 3793*zc^2 + 133*zc^3)*HPL[{2}, zc])/
  (45*(-1 + zc)^4) + (2*(47 - 1695*zc + 4845*zc^2 - 1961*zc^3 + 12*zc^4)*
   HPL[{2}, zc])/(3*(-1 + zc)^4) + 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc/(1 - zc)]*HPL[{2}, zc])/
  (3*(-1 + zc)^4) - (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^4 - 
 ((8*I)*Pi*zc*(4 + 5*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^4) - ((8*I)*Pi*zc*(4 + 5*zc)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/
  (3*(-1 + zc)^4) - (8*zc*(4 + 5*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/
  (-1 + zc)^3 - (160*Pi^2*zc*(-1 + 10*zc)*HPL[{3}, zc])/(3*(-1 + zc)^3) - 
 ((8*I)*Pi*(1 + 77*zc - 144*zc^2 + 18*zc^3)*HPL[{3}, zc])/(-1 + zc)^4 + 
 (4*(-57 + 327*zc - 1491*zc^2 + 901*zc^3)*HPL[{3}, zc])/(3*(-1 + zc)^4) + 
 ((16*I)*Pi*zc*(4 + 5*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^4) + (16*zc*(4 + 5*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + (16*zc*(4 + 5*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 - ((128*I)*Pi*zc*(-1 + 10*zc)*HPL[{4}, zc])/(-1 + zc)^3 - 
 (8*(5 + 95*zc - 30*zc^2 + 34*zc^3)*HPL[{4}, zc])/(-1 + zc)^4 - 
 (24*zc*(4 + 5*zc)*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (((32*I)/3)*Pi^3*zc*(-1 + 10*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 (4*Pi^2*zc*(-24 + 107*zc + 69*zc^2)*HPL[{0, 0}, zc])/(3*(-1 + zc)^4) + 
 ((8*I)*Pi*zc*(-5 - 194*zc + 151*zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^4 + 
 (4*zc*(411 + 5984*zc - 4865*zc^2 + 30*zc^3)*HPL[{0, 0}, zc])/
  (15*(-1 + zc)^4) + (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*
   HPL[{1}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(3*(-1 + zc)^4) - 
 (8*zc*(4 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((-4*Pi^2*(1 + zc)*(1 + 6*zc + zc^2))/(-1 + zc)^4 - 
   ((4*I)*Pi*(1 + 28*zc + 19*zc^2))/(-1 + zc)^3 - 
   (4*(41 + 206*zc + 41*zc^2))/(3*(-1 + zc)^3) + 
   ((24*I)*Pi*zc*(2 + 5*zc + zc^2)*HPL[{0}, zc])/(-1 + zc)^4 - 
   (4*(1 + 28*zc + 19*zc^2)*HPL[{0}, zc])/(-1 + zc)^3 - 
   (16*(5 + 14*zc + 5*zc^2)*HPL[{1}, zc])/(-1 + zc)^3 + 
   (24*(1 + zc)*(1 + 6*zc + zc^2)*HPL[{2}, zc])/(-1 + zc)^4 + 
   (24*zc*(2 + 5*zc + zc^2)*HPL[{0, 0}, zc])/(-1 + zc)^4) - 
 (((32*I)/3)*Pi^3*zc*(-1 + 10*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (4*Pi^2*(2 + 60*zc + 613*zc^2)*HPL[{1, 0}, zc])/(45*(-1 + zc)^3) + 
 (2*(93 + 2272*zc - 2089*zc^2 + 12*zc^3)*HPL[{1, 0}, zc])/(3*(-1 + zc)^3) + 
 (((4*I)/3)*Pi*(2 + 588*zc - 1467*zc^2 + 861*zc^3)*HPL[{1, 0}, zc])/
  (-1 + zc)^4 + (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(3*(-1 + zc)^4) - 
 (8*zc*(4 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (8*(3 - 523*zc + 3*zc^2)*HPL[{1, 1}, zc])/(3*(-1 + zc)*zc) + 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1, 1}, zc])/
  (-1 + zc)^4 + (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(3*(-1 + zc)^4) - 
 (8*zc*(4 + 5*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(-1 + zc)^3 - 
 ((16*I)*Pi*zc*(4 + 5*zc)*HPL[{1, 2}, zc])/(-1 + zc)^3 - 
 (64*Pi^2*(-15 - zc + 25*zc^2)*HPL[{1, 2}, zc])/(3*(-1 + zc)^3) + 
 (4*(775 - 717*zc - 936*zc^2 + 862*zc^3)*HPL[{1, 2}, zc])/(3*(-1 + zc)^4) - 
 ((128*I)*Pi*zc*(-1 + 10*zc)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
 (8*(13 + 23*zc^2)*HPL[{1, 3}, zc])/(-1 + zc)^3 + 
 (64*(-10 + zc)*HPL[{1, 4}, zc])/(-1 + zc)^3 - 
 ((16*I)*Pi*zc*(-21 + 39*zc + 2*zc^2)*HPL[{2, 0}, zc])/(-1 + zc)^4 + 
 (2*(-33 - 1791*zc + 1263*zc^2 + 209*zc^3)*HPL[{2, 0}, zc])/(3*(-1 + zc)^4) - 
 ((8*I)*Pi*zc*(4 + 5*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 + 
 (4*(6 + 8*zc - 65*zc^2 + 35*zc^3)*HPL[{2, 1}, zc])/(-1 + zc)^4 - 
 (8*(-1 + 120*zc + 4*zc^2)*HPL[{2, 2}, zc])/(-1 + zc)^3 + 
 ((64*I)*Pi*zc*(-1 + 10*zc)*HPL[{3, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(70 - 151*zc + 17*zc^2)*HPL[{3, 0}, zc])/(-1 + zc)^4 - 
 (8*(7 - 212*zc + 17*zc^2)*HPL[{3, 1}, zc])/(-1 + zc)^3 + 
 (64*zc*(-1 + 10*zc)*HPL[{3, 2}, zc])/(-1 + zc)^3 - 
 (128*zc*(-1 + 10*zc)*HPL[{4, 0}, zc])/(-1 + zc)^3 - 
 (128*zc*(-1 + 10*zc)*HPL[{4, 1}, zc])/(-1 + zc)^3 - 
 (8*(5 + 4*zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 + 
 (4*(-2 + zc)*(-44 + 59*zc + zc^2)*HPL[{-1, 0, 0}, 1 - zc])/(3*(-1 + zc)^4) - 
 (32*Pi^2*zc*(-1 + 10*zc)*HPL[{0, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 ((8*I)*Pi*zc*(4 + 9*zc + 35*zc^2)*HPL[{0, 0, 0}, zc])/(-1 + zc)^4 + 
 (2*zc*(-358 - 11431*zc + 9181*zc^2)*HPL[{0, 0, 0}, zc])/(15*(-1 + zc)^4) - 
 (32*Pi^2*zc*(-1 + 10*zc)*HPL[{1, 0, 0}, zc])/(3*(-1 + zc)^3) - 
 ((8*I)*Pi*zc*(4 + 23*zc)*HPL[{1, 0, 0}, zc])/(-1 + zc)^3 + 
 (4*(-88 + 2754*zc - 7149*zc^2 + 4403*zc^3)*HPL[{1, 0, 0}, zc])/
  (15*(-1 + zc)^4) - ((8*I)*Pi*zc*(4 + 5*zc)*HPL[{1, 1, 0}, zc])/
  (-1 + zc)^3 + (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1, 1, 0}, zc])/
  (3*(-1 + zc)^4) - ((8*I)*Pi*zc*(4 + 5*zc)*HPL[{1, 1, 1}, zc])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(-1 - 59*zc + 44*zc^2)*HPL[{1, 1, 1}, zc])/(3*(-1 + zc)^4) - 
 (8*zc*(4 + 5*zc)*HPL[{1, 1, 2}, zc])/(-1 + zc)^3 - 
 (16*zc*(4 + 5*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 ((64*I)*Pi*zc*(-1 + 10*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 - 
 (8*(-5 + 4*zc + 10*zc^2)*HPL[{1, 2, 1}, zc])/(-1 + zc)^3 + 
 (128*(5 - zc + 5*zc^2)*HPL[{1, 2, 2}, zc])/(-1 + zc)^3 - 
 (128*zc*(-1 + 10*zc)*HPL[{1, 3, 0}, zc])/(-1 + zc)^3 - 
 (256*(5 - zc + 5*zc^2)*HPL[{1, 3, 1}, zc])/(-1 + zc)^3 - 
 (4*(29 - 1049*zc + 2551*zc^2 + 149*zc^3)*HPL[{2, 0, 0}, zc])/
  (15*(-1 + zc)^4) - (8*zc*(4 + 5*zc)*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(4 + 5*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 + 
 (64*zc*(-1 + 10*zc)*HPL[{3, 0, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(4 + 9*zc + 35*zc^2)*HPL[{0, 0, 0, 0}, zc])/(-1 + zc)^4 - 
 (4*(-1 + 120*zc + 691*zc^2)*HPL[{1, 0, 0, 0}, zc])/(15*(-1 + zc)^3) - 
 (8*zc*(4 + 5*zc)*HPL[{1, 1, 0, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(4 + 5*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 - 
 (8*zc*(4 + 5*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 + 
 (64*zc*(-1 + 10*zc)*HPL[{1, 2, 0, 0}, zc])/(-1 + zc)^3 - 
 (64*Pi^2*(-45 + zc + 35*zc^2)*Zeta[3])/(3*(-1 + zc)^3) + 
 ((8*I)*Pi*(1 + 165*zc - 317*zc^2 + 23*zc^3)*Zeta[3])/(-1 + zc)^4 + 
 (4*(-11829 + 24237*zc - 31812*zc^2 + 19484*zc^3)*Zeta[3])/(15*(-1 + zc)^4) + 
 ((256*I)*Pi*zc*(-1 + 10*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (4*(-19 + 1439*zc - 3381*zc^2 + 201*zc^3)*HPL[{0}, zc]*Zeta[3])/
  (5*(-1 + zc)^4) + ((256*I)*Pi*zc*(-1 + 10*zc)*HPL[{1}, zc]*Zeta[3])/
  (-1 + zc)^3 + (8*(8 - 12*zc + 13*zc^2)*HPL[{1}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (256*zc*(-1 + 10*zc)*HPL[{0, 0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (256*zc*(-1 + 10*zc)*HPL[{1, 0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (64*(-60 - zc + 70*zc^2)*Zeta[5])/(-1 + zc)^3;


Vprime[2,2,2]=(((-112*I)/45)*Pi^5*zc*(-1 + 19*zc))/(-1 + zc)^3 - 
 (5*(1 + zc)*(12625 + 201242*zc + 12625*zc^2))/(378*(-1 + zc)^4) - 
 (((5*I)/81)*Pi*(-2963 - 8091*zc + 54402*zc^2 + 5186*zc^3))/(-1 + zc)^4 + 
 (4*Pi^4*(-8142 - 280849*zc + 479667*zc^2 - 288969*zc^3 + 38793*zc^4))/
  (4725*(-1 + zc)^5) - (((2*I)/945)*Pi^3*(-8748 - 165764*zc + 1395450*zc^2 - 
    1853316*zc^3 + 972753*zc^4))/(-1 + zc)^5 + 
 (2*Pi^2*(1197504 - 2720616*zc + 783363*zc^2 + 1093214*zc^3 - 233548*zc^4 + 
    2268*zc^5))/(567*(-1 + zc)^5) + (16*Pi^2*(7 + 2*zc)*HPL[{-2}, 1 - zc])/
  (-1 + zc)^3 - (2*Pi^2*(-2 + zc)*(-8 - 168*zc + 150*zc^2 + zc^3)*
   HPL[{-1}, 1 - zc])/(3*(-1 + zc)^5) + 
 (208*Pi^4*zc*(-1 + 19*zc)*HPL[{0}, zc])/(45*(-1 + zc)^3) - 
 ((34144 + 488248*zc + 3255247*zc^2 + 187511*zc^3)*HPL[{0}, zc])/
  (945*(-1 + zc)^4) - (((8*I)/315)*Pi^3*(-103 - 4126*zc + 26973*zc^2 - 
    20156*zc^3 + 1787*zc^4)*HPL[{0}, zc])/(-1 + zc)^5 - 
 (2*Pi^2*(4060 - 71352*zc + 2654310*zc^2 - 2663304*zc^3 + 1608211*zc^4)*
   HPL[{0}, zc])/(945*(-1 + zc)^5) - 
 (((2*I)/27)*Pi*(382 + 2234*zc + 27651*zc^2 - 103946*zc^3 + 90918*zc^4 + 
    216*zc^5)*HPL[{0}, zc])/(-1 + zc)^5 - 
 (((16*I)/3)*Pi^3*zc*(2 + 7*zc)*HPL[{1}, zc])/(-1 + zc)^3 + 
 (16*Pi^4*(513 - 40*zc + 247*zc^2)*HPL[{1}, zc])/(45*(-1 + zc)^3) - 
 (5*(1 + zc)*(741 + 14696*zc + 741*zc^2)*HPL[{1}, zc])/(27*(-1 + zc)^4) - 
 (8*Pi^2*(244509 - 179339*zc - 511349*zc^2 + 404179*zc^3)*HPL[{1}, zc])/
  (945*(-1 + zc)^4) - (((4*I)/27)*Pi*(-573 + 35579*zc - 51001*zc^2 + 
    44837*zc^3 + 108*zc^4)*HPL[{1}, zc])/(-1 + zc)^4 - 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{0}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 - 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc]*
   HPL[{1}, zc/(1 - zc)])/(-1 + zc)^5 - 
 (((8*I)/9)*Pi*(-12 - 3844*zc + 6417*zc^2 - 7314*zc^3 + 3*zc^4)*HPL[{2}, zc])/
  (-1 + zc)^5 + (8*Pi^2*(731 + 77552*zc - 194856*zc^2 + 101632*zc^3 + 
    941*zc^4)*HPL[{2}, zc])/(315*(-1 + zc)^5) - 
 (4*(-294 + 41310*zc - 56013*zc^2 - 12760*zc^3 + 45104*zc^4 + 108*zc^5)*
   HPL[{2}, zc])/(27*(-1 + zc)^5) - 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{2}, zc])/(3*(-1 + zc)^5) + 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*
   HPL[{2}, zc/(1 - zc)])/(-1 + zc)^5 - 
 ((32*I)*Pi*zc*(2 + 7*zc)*HPL[{0}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{0}, zc]*
   HPL[{2}, zc/(1 - zc)])/(3*(-1 + zc)^5) - 
 ((32*I)*Pi*zc*(2 + 7*zc)*HPL[{1}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 + 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc]*
   HPL[{2}, zc/(1 - zc)])/(3*(-1 + zc)^5) - 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc]*HPL[{2}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (320*Pi^2*zc*(-1 + 19*zc)*HPL[{3}, zc])/(3*(-1 + zc)^3) - 
 (((16*I)/3)*Pi*(-3 - 308*zc + 1335*zc^2 - 1134*zc^3 + 60*zc^4)*HPL[{3}, zc])/
  (-1 + zc)^5 + (8*(186 + 2700*zc + 4365*zc^2 - 4294*zc^3 + 4493*zc^4)*
   HPL[{3}, zc])/(9*(-1 + zc)^5) + 
 ((64*I)*Pi*zc*(2 + 7*zc)*HPL[{3}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{3}, zc/(1 - zc)])/
  (3*(-1 + zc)^5) + (64*zc*(2 + 7*zc)*HPL[{0}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 + (64*zc*(2 + 7*zc)*HPL[{1}, zc]*HPL[{3}, zc/(1 - zc)])/
  (-1 + zc)^3 - ((256*I)*Pi*zc*(-1 + 19*zc)*HPL[{4}, zc])/(-1 + zc)^3 - 
 (16*(-15 + 372*zc - 957*zc^2 - 242*zc^3 + 117*zc^4)*HPL[{4}, zc])/
  (3*(-1 + zc)^5) - (96*zc*(2 + 7*zc)*HPL[{4}, zc/(1 - zc)])/(-1 + zc)^3 - 
 (((64*I)/3)*Pi^3*zc*(-1 + 19*zc)*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 (8*Pi^2*zc*(58 - 1107*zc - 300*zc^2 + 174*zc^3)*HPL[{0, 0}, zc])/
  (9*(-1 + zc)^5) + (((4*I)/9)*Pi*zc*(228 + 16794*zc - 12312*zc^2 + 
    8965*zc^3)*HPL[{0, 0}, zc])/(-1 + zc)^5 - 
 (2*zc*(-7842 + 209811*zc - 712654*zc^2 + 631358*zc^3 + 1512*zc^4)*
   HPL[{0, 0}, zc])/(189*(-1 + zc)^5) - 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{0, 0}, zc])/(3*(-1 + zc)^5) - 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{0, 0}, zc])/(-1 + zc)^3 + 
 L*((4*(1 + zc)*(73 + 754*zc + 73*zc^2))/(3*(-1 + zc)^4) + 
   ((4*I)*Pi*(1 + 73*zc + 181*zc^2 + 45*zc^3))/(-1 + zc)^4 + 
   (8*Pi^2*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4))/(-1 + zc)^5 - 
   ((48*I)*Pi*zc*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0}, zc])/(-1 + zc)^5 + 
   (4*(1 + 73*zc + 181*zc^2 + 45*zc^3)*HPL[{0}, zc])/(-1 + zc)^4 + 
   (8*(1 + zc)*(23 + 104*zc + 23*zc^2)*HPL[{1}, zc])/(-1 + zc)^4 - 
   (48*(1 + 12*zc + 24*zc^2 + 12*zc^3 + zc^4)*HPL[{2}, zc])/(-1 + zc)^5 - 
   (48*zc*(2 + 12*zc + 10*zc^2 + zc^3)*HPL[{0, 0}, zc])/(-1 + zc)^5) - 
 (((64*I)/3)*Pi^3*zc*(-1 + 19*zc)*HPL[{1, 0}, zc])/(-1 + zc)^3 + 
 (16*Pi^2*(2 + 218*zc + 4517*zc^2)*HPL[{1, 0}, zc])/(315*(-1 + zc)^3) - 
 (4*(1195 + 41627*zc - 50191*zc^2 + 44311*zc^3 + 108*zc^4)*HPL[{1, 0}, zc])/
  (27*(-1 + zc)^4) + (((4*I)/9)*Pi*(-6 - 4612*zc + 20376*zc^2 - 24912*zc^3 + 
    9079*zc^4)*HPL[{1, 0}, zc])/(-1 + zc)^5 - 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 0}, zc])/(3*(-1 + zc)^5) - 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 0}, zc])/(-1 + zc)^3 - 
 (((4*I)/3)*Pi*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1, 1}, zc])/
  (-1 + zc)^5 - (8*(1 + zc)*(54 + 22078*zc - 29789*zc^2 + 22078*zc^3 + 
    54*zc^4)*HPL[{1, 1}, zc])/(27*(-1 + zc)^4*zc) - 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1}, zc/(1 - zc)]*
   HPL[{1, 1}, zc])/(3*(-1 + zc)^5) - 
 (32*zc*(2 + 7*zc)*HPL[{2}, zc/(1 - zc)]*HPL[{1, 1}, zc])/(-1 + zc)^3 - 
 ((64*I)*Pi*zc*(2 + 7*zc)*HPL[{1, 2}, zc])/(-1 + zc)^3 - 
 (64*Pi^2*(57 - 8*zc + 95*zc^2)*HPL[{1, 2}, zc])/(3*(-1 + zc)^3) + 
 (4*(9121 - 28540*zc + 39348*zc^2 - 29080*zc^3 + 9076*zc^4)*HPL[{1, 2}, zc])/
  (9*(-1 + zc)^5) - ((256*I)*Pi*zc*(-1 + 19*zc)*HPL[{1, 3}, zc])/
  (-1 + zc)^3 - (32*(-11 + 4*zc + 25*zc^2)*HPL[{1, 3}, zc])/(-1 + zc)^3 - 
 (128*(-19 + zc)*HPL[{1, 4}, zc])/(-1 + zc)^3 - 
 (((16*I)/3)*Pi*zc*(142 - 714*zc + 402*zc^2 + 45*zc^3)*HPL[{2, 0}, zc])/
  (-1 + zc)^5 + (8*(58 + 4410*zc - 5769*zc^2 + 7396*zc^3 + 5*zc^4)*
   HPL[{2, 0}, zc])/(9*(-1 + zc)^5) - 
 ((32*I)*Pi*zc*(2 + 7*zc)*HPL[{2, 1}, zc])/(-1 + zc)^3 + 
 (4*(66 + 23300*zc - 27072*zc^2 + 22760*zc^3 + 21*zc^4)*HPL[{2, 1}, zc])/
  (9*(-1 + zc)^5) - (16*(3 + 335*zc + 317*zc^2 + 45*zc^3)*HPL[{2, 2}, zc])/
  (3*(-1 + zc)^4) + ((128*I)*Pi*zc*(-1 + 19*zc)*HPL[{3, 0}, zc])/
  (-1 + zc)^3 - (16*zc*(-272 + 1407*zc - 1098*zc^2 + 63*zc^3)*
   HPL[{3, 0}, zc])/(3*(-1 + zc)^5) - 
 (16*(-21 - 703*zc - 739*zc^2 + 63*zc^3)*HPL[{3, 1}, zc])/(3*(-1 + zc)^4) + 
 (128*zc*(-1 + 19*zc)*HPL[{3, 2}, zc])/(-1 + zc)^3 - 
 (256*zc*(-1 + 19*zc)*HPL[{4, 0}, zc])/(-1 + zc)^3 - 
 (256*zc*(-1 + 19*zc)*HPL[{4, 1}, zc])/(-1 + zc)^3 + 
 (32*(7 + 2*zc)*HPL[{-2, 0, 0}, 1 - zc])/(-1 + zc)^3 - 
 (4*(-2 + zc)*(-8 - 168*zc + 150*zc^2 + zc^3)*HPL[{-1, 0, 0}, 1 - zc])/
  (3*(-1 + zc)^5) - (64*Pi^2*zc*(-1 + 19*zc)*HPL[{0, 0, 0}, zc])/
  (3*(-1 + zc)^3) - ((32*I)*Pi*zc*(-2 - 22*zc - 70*zc^2 + 19*zc^3)*
   HPL[{0, 0, 0}, zc])/(-1 + zc)^5 + 
 (4*zc*(9228 + 578310*zc - 453404*zc^2 + 309541*zc^3)*HPL[{0, 0, 0}, zc])/
  (315*(-1 + zc)^5) - (64*Pi^2*zc*(-1 + 19*zc)*HPL[{1, 0, 0}, zc])/
  (3*(-1 + zc)^3) - ((32*I)*Pi*zc*(2 + 25*zc)*HPL[{1, 0, 0}, zc])/
  (-1 + zc)^3 + (4*(4584 - 139508*zc + 713160*zc^2 - 893832*zc^3 + 
    312971*zc^4)*HPL[{1, 0, 0}, zc])/(315*(-1 + zc)^5) - 
 ((32*I)*Pi*zc*(2 + 7*zc)*HPL[{1, 1, 0}, zc])/(-1 + zc)^3 - 
 (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*HPL[{1, 1, 0}, zc])/
  (3*(-1 + zc)^5) - ((32*I)*Pi*zc*(2 + 7*zc)*HPL[{1, 1, 1}, zc])/
  (-1 + zc)^3 - (4*(-1 + 2*zc)*(-1 - 150*zc + 168*zc^2 + 8*zc^3)*
   HPL[{1, 1, 1}, zc])/(3*(-1 + zc)^5) - 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 2}, zc])/(-1 + zc)^3 - 
 (64*zc*(2 + 7*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 + 
 ((128*I)*Pi*zc*(-1 + 19*zc)*HPL[{1, 2, 0}, zc])/(-1 + zc)^3 - 
 (32*(7 + 6*zc + 14*zc^2)*HPL[{1, 2, 1}, zc])/(-1 + zc)^3 + 
 (2432*(1 + zc)*HPL[{1, 2, 2}, zc])/(-1 + zc)^2 - 
 (256*zc*(-1 + 19*zc)*HPL[{1, 3, 0}, zc])/(-1 + zc)^3 - 
 (4864*(1 + zc)*HPL[{1, 3, 1}, zc])/(-1 + zc)^2 - 
 (16*(-104 + 3712*zc - 27516*zc^2 + 12812*zc^3 + 1471*zc^4)*
   HPL[{2, 0, 0}, zc])/(105*(-1 + zc)^5) - 
 (32*zc*(2 + 7*zc)*HPL[{2, 1, 0}, zc])/(-1 + zc)^3 - 
 (32*zc*(2 + 7*zc)*HPL[{2, 1, 1}, zc])/(-1 + zc)^3 + 
 (128*zc*(-1 + 19*zc)*HPL[{3, 0, 0}, zc])/(-1 + zc)^3 - 
 (32*zc*(-2 - 22*zc - 70*zc^2 + 19*zc^3)*HPL[{0, 0, 0, 0}, zc])/(-1 + zc)^5 - 
 (16*(-1 + 416*zc + 5249*zc^2)*HPL[{1, 0, 0, 0}, zc])/(105*(-1 + zc)^3) - 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 0, 0}, zc])/(-1 + zc)^3 - 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 1, 0}, zc])/(-1 + zc)^3 - 
 (32*zc*(2 + 7*zc)*HPL[{1, 1, 1, 1}, zc])/(-1 + zc)^3 + 
 (128*zc*(-1 + 19*zc)*HPL[{1, 2, 0, 0}, zc])/(-1 + zc)^3 - 
 (64*Pi^2*(171 - 16*zc + 133*zc^2)*Zeta[3])/(3*(-1 + zc)^3) + 
 (((16*I)/3)*Pi*(-3 - 604*zc + 2853*zc^2 - 2082*zc^3 + 36*zc^4)*Zeta[3])/
  (-1 + zc)^5 + (4*(-951793 + 1315796*zc + 1826370*zc^2 - 4113556*zc^3 + 
    1588058*zc^4)*Zeta[3])/(315*(-1 + zc)^5) + 
 ((512*I)*Pi*zc*(-1 + 19*zc)*HPL[{0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (16*(207 - 17366*zc + 107433*zc^2 - 69096*zc^3 + 1572*zc^4)*HPL[{0}, zc]*
   Zeta[3])/(105*(-1 + zc)^5) + ((512*I)*Pi*zc*(-1 + 19*zc)*HPL[{1}, zc]*
   Zeta[3])/(-1 + zc)^3 + (32*(-4 + 2*zc + 11*zc^2)*HPL[{1}, zc]*Zeta[3])/
  (-1 + zc)^3 + (512*zc*(-1 + 19*zc)*HPL[{0, 0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (512*zc*(-1 + 19*zc)*HPL[{1, 0}, zc]*Zeta[3])/(-1 + zc)^3 + 
 (128*(114 - 13*zc + 133*zc^2)*Zeta[5])/(-1 + zc)^3;


(* Auxiliary functions needed at two loops *)


numfunc[left, 0, zc_] :=NIntegrate[(8/(t1^3*(-1 + zc)^2) - (112*zc^2)/(3*(-1 + t1)*(-1 + zc)^2) - 
    (16*(-2 + 3*zc))/(3*(1 + t1)*(-1 + zc)) + (52*(-1 + 3*zc))/
     (3*t1^2*(-1 + zc)^2) + (16*(2 - 5*zc + 10*zc^2))/(3*t1*(-1 + zc)^2) + 
    (1 + 11*zc - 63*zc^2 + 55*zc^3)/(3*(-1 + t1)^2*(-1 + zc)^2) + 
    (131 - 283*zc - 25*zc^2 + 165*zc^3)/(9*(1 + t1)^2*(-1 + zc)^2) - 
    (32*zc^2*Log[1 - zc])/(3*(-1 + t1)^2*(-1 + zc)^2) - 
    (16*t1*zc*Log[zc])/(3*(-1 + t1)^2*(1 + t1)^2*(-1 + zc)^3) + 
    (8/(t1^4*(-1 + zc)^3) - (32*(-2 + zc)*zc^2)/(3*(-1 + t1)*(-1 + zc)^3) + 
      (32*(-2 + zc)*zc^2)/(3*t1*(-1 + zc)^3) + 
      (128*zc^2)/(3*(-1 + t1)^2*(-1 + zc)^2) - (32*(1 + zc)*(-2 + 3*zc))/
       (3*(1 + t1)^2*(-1 + zc)^2) + (16*(-4 + 9*zc))/(3*t1^3*(-1 + zc)^3) + 
      (8*(7 - 16*zc + 10*zc^2))/(3*t1^2*(-1 + zc)^3))*
     Log[(1 - t1*zc)/(1 - t1)])*
   Log[(1 - t1 + Sqrt[(1 - t1)^2 + 4*t1*zc])^2/(4*t1*zc)]^2 + 
  Log[((1 - t1 + Sqrt[(1 - t1)^2 + (4*t1)/zc])^2*zc)/(4*t1)]^2*
   (-112/(3*(-1 + t1)*(-1 + zc)^2) - (52*(-3 + zc)*zc)/(3*t1^2*(-1 + zc)^2) + 
    (8*zc^2)/(t1^3*(-1 + zc)^2) - (16*(-3 + 2*zc))/(3*(1 + t1)*(-1 + zc)) + 
    (16*(10 - 5*zc + 2*zc^2))/(3*t1*(-1 + zc)^2) + 
    (55 - 63*zc + 11*zc^2 + zc^3)/(3*(-1 + t1)^2*(-1 + zc)^2*zc) + 
    (165 - 25*zc - 283*zc^2 + 131*zc^3)/(9*(1 + t1)^2*(-1 + zc)^2*zc) - 
    (32*((-I)*Pi + Log[1 - zc]))/(3*(-1 + t1)^2*(-1 + zc)^2) + 
    ((4*zc^2)/(3*(1 + t1)^2*(-1 + zc)^3) - (4*(8 - 8*zc + zc^2))/
       (3*(-1 + t1)^2*(-1 + zc)^3))*Log[zc] + 
    (128/(3*(-1 + t1)^2*(-1 + zc)^2) - (8*zc^3)/(t1^4*(-1 + zc)^3) + 
      (32*(1 + zc)*(-3 + 2*zc))/(3*(1 + t1)^2*(-1 + zc)^2) - 
      (32*(-1 + 2*zc))/(3*(-1 + t1)*(-1 + zc)^3) + (32*(-1 + 2*zc))/
       (3*t1*(-1 + zc)^3) + (16*zc^2*(-9 + 4*zc))/(3*t1^3*(-1 + zc)^3) - 
      (8*zc*(10 - 16*zc + 7*zc^2))/(3*t1^2*(-1 + zc)^3))*
     (Log[(1 - t1/zc)/(1 - t1)]*UnitStep[1 - t1/zc] + 
      ((-I)*Pi + Log[(-1 + t1/zc)/(1 - t1)])*UnitStep[-1 + t1/zc])), 
 {t1, 0, 1}, WorkingPrecision -> 25];


numfunc[left, 1, zc_] :=NIntegrate[(2048/(9*t1^4*(-1 + zc)^3) + 
    (512*zc^2)/(9*(-1 + t1)^3*(-1 + zc)^2) + (16*(3 + zc)*(-26 + 11*zc))/
     (9*(1 + t1)*(-1 + zc)^2) + (8*(-499 + 755*zc))/(9*t1^3*(-1 + zc)^3) + 
    (16*zc*(-40 - 125*zc + 29*zc^2))/(9*(-1 + t1)*(-1 + zc)^3) + 
    (4*(2279 - 1228*zc + 485*zc^2))/(27*t1^2*(-1 + zc)^3) - 
    (16*(78 - 125*zc - 129*zc^2 + 40*zc^3))/(9*t1*(-1 + zc)^3) - 
    (8667 - 4568*zc - 3968*zc^2 - 508*zc^3 + 497*zc^4)/
     (45*(1 + t1)^2*(-1 + zc)^3) - (-59 + 1416*zc + 18756*zc^2 - 21964*zc^3 + 
      1491*zc^4)/(135*(-1 + t1)^2*(-1 + zc)^3) - 
    (32*(9 + 73*t1 + 23*t1^2 + 23*t1^3)*zc^2*Log[1 - zc])/
     (9*(-1 + t1)^3*(1 + t1)^2*(-1 + zc)^2) - (16*t1*zc*(1 + zc)*Log[zc])/
     (3*(-1 + t1)^2*(1 + t1)^2*(-1 + zc)^4) + 
    (2048/(9*t1^5*(-1 + zc)^4) + 1672/(3*t1^4*(-1 + zc)^3) + 
      (32*(-4 + zc)*zc^2)/((-1 + t1)*(-1 + zc)^3) - (32*(-4 + zc)*zc^2)/
       (t1*(-1 + zc)^3) + (1024*zc^2)/(9*(-1 + t1)^3*(-1 + zc)^2) - 
      (128*zc^2*(-17 + 5*zc))/(9*(-1 + t1)^2*(-1 + zc)^3) + 
      (32*(1 + zc)*(3 + zc)*(-26 + 11*zc))/(9*(1 + t1)^2*(-1 + zc)^3) - 
      (16*(304 + 159*zc))/(9*t1^3*(-1 + zc)^3) - 
      (8*(315 - 27*zc - 498*zc^2 + 194*zc^3))/(9*t1^2*(-1 + zc)^4))*
     Log[(1 - t1*zc)/(1 - t1)])*
   Log[(1 - t1 + Sqrt[(1 - t1)^2 + 4*t1*zc])^2/(4*t1*zc)]^2 + 
  Log[((1 - t1 + Sqrt[(1 - t1)^2 + (4*t1)/zc])^2*zc)/(4*t1)]^2*
   (-512/(9*(-1 + t1)^3*(-1 + zc)^2) + (2048*zc^3)/(9*t1^4*(-1 + zc)^3) + 
    (16*(1 + 3*zc)*(-11 + 26*zc))/(9*(1 + t1)*(-1 + zc)^2) - 
    (8*zc^2*(-755 + 499*zc))/(9*t1^3*(-1 + zc)^3) - 
    (16*(-29 + 125*zc + 40*zc^2))/(9*(-1 + t1)*(-1 + zc)^3) + 
    (4*zc*(485 - 1228*zc + 2279*zc^2))/(27*t1^2*(-1 + zc)^3) - 
    (16*(40 - 129*zc - 125*zc^2 + 78*zc^3))/(9*t1*(-1 + zc)^3) + 
    (-1491 + 21964*zc - 18756*zc^2 - 1416*zc^3 + 59*zc^4)/
     (135*(-1 + t1)^2*(-1 + zc)^3*zc) - 
    (497 - 508*zc - 3968*zc^2 - 4568*zc^3 + 8667*zc^4)/
     (45*(1 + t1)^2*(-1 + zc)^3*zc) + (32*(9 + 73*t1 + 23*t1^2 + 23*t1^3)*
      ((-I)*Pi + Log[1 - zc]))/(9*(-1 + t1)^3*(1 + t1)^2*(-1 + zc)^2) + 
    (-1024/(9*(-1 + t1)^3*(-1 + zc)^2) - (4*(40 - 80*zc + 41*zc^2 + zc^3))/
       (3*(-1 + t1)^2*(-1 + zc)^4) + (4*(-64 + 128*zc - 61*zc^2 + 3*zc^3))/
       (9*(1 + t1)^2*(-1 + zc)^4))*Log[zc] + 
    (-1024/(9*(-1 + t1)^3*(-1 + zc)^2) + (1672*zc^3)/(3*t1^4*(-1 + zc)^3) - 
      (2048*zc^4)/(9*t1^5*(-1 + zc)^4) - (32*(-1 + 4*zc))/
       ((-1 + t1)*(-1 + zc)^3) + (32*(-1 + 4*zc))/(t1*(-1 + zc)^3) + 
      (128*(-5 + 17*zc))/(9*(-1 + t1)^2*(-1 + zc)^3) - 
      (32*(1 + zc)*(1 + 3*zc)*(-11 + 26*zc))/(9*(1 + t1)^2*(-1 + zc)^3) - 
      (16*zc^2*(159 + 304*zc))/(9*t1^3*(-1 + zc)^3) + 
      (8*zc*(194 - 498*zc - 27*zc^2 + 315*zc^3))/(9*t1^2*(-1 + zc)^4))*
     (Log[(1 - t1/zc)/(1 - t1)]*UnitStep[1 - t1/zc] + 
      ((-I)*Pi + Log[(-1 + t1/zc)/(1 - t1)])*UnitStep[-1 + t1/zc])), 
 {t1, 0, 1}, WorkingPrecision -> 25];


numfunc[left, 2, zc_] :=NIntegrate[(400/(t1^5*(-1 + zc)^4) - (32*zc^2*(-56 + 11*zc))/
     (3*(-1 + t1)*(-1 + zc)^3) + (40*(-35 + 69*zc))/(t1^4*(-1 + zc)^4) - 
    (32*(-2 + 3*zc)*(11 + 8*zc + zc^2))/((1 + t1)*(-1 + zc)^3) + 
    (16*(379 - 803*zc + 439*zc^2))/(3*t1^3*(-1 + zc)^4) + 
    (32*(-66 + 51*zc + 10*zc^2 + 20*zc^3))/(3*t1*(-1 + zc)^3) - 
    (4*(1213 - 2055*zc - 1779*zc^2 + 2801*zc^3))/(3*t1^2*(-1 + zc)^4) + 
    (2*(1 + 29*zc - 475*zc^2 + 1033*zc^3 - 552*zc^4 + 24*zc^5))/
     (3*(-1 + t1)^2*(-1 + zc)^4) + 
    (2*(1463 - 1809*zc - 2057*zc^2 + 1643*zc^3 + 676*zc^4 + 24*zc^5))/
     (3*(1 + t1)^2*(-1 + zc)^4) - (64*zc^2*Log[1 - zc])/
     ((-1 + t1)^2*(-1 + zc)^2) - (32*t1*zc*(1 + 3*zc + zc^2)*Log[zc])/
     ((-1 + t1)^2*(1 + t1)^2*(-1 + zc)^5) + 
    (400/(t1^6*(-1 + zc)^5) - (64*(-7 + zc)*zc^2)/((-1 + t1)*(-1 + zc)^3) + 
      (64*(-7 + zc)*zc^2)/(t1*(-1 + zc)^3) + 
      (256*zc^2)/((-1 + t1)^2*(-1 + zc)^2) + (320*(-5 + 8*zc))/
       (t1^5*(-1 + zc)^5) - (64*(1 + zc)*(-2 + 3*zc)*(11 + 8*zc + zc^2))/
       ((1 + t1)^2*(-1 + zc)^4) + (32*(84 - 153*zc + 29*zc^2))/
       (t1^4*(-1 + zc)^5) - (32*(79 - 107*zc - 123*zc^2 + 161*zc^3))/
       (t1^3*(-1 + zc)^5) + (16*(87 - 80*zc - 196*zc^2 + 94*zc^3 + 110*zc^4))/
       (t1^2*(-1 + zc)^5))*Log[(1 - t1*zc)/(1 - t1)])*
   Log[(1 - t1 + Sqrt[(1 - t1)^2 + 4*t1*zc])^2/(4*t1*zc)]^2 + 
  Log[((1 - t1 + Sqrt[(1 - t1)^2 + (4*t1)/zc])^2*zc)/(4*t1)]^2*
   ((400*zc^4)/(t1^5*(-1 + zc)^4) - (40*zc^3*(-69 + 35*zc))/
     (t1^4*(-1 + zc)^4) - (32*(-11 + 56*zc))/(3*(-1 + t1)*(-1 + zc)^3) - 
    (32*(-3 + 2*zc)*(1 + 8*zc + 11*zc^2))/((1 + t1)*(-1 + zc)^3) + 
    (16*zc^2*(439 - 803*zc + 379*zc^2))/(3*t1^3*(-1 + zc)^4) + 
    (32*(-20 - 10*zc - 51*zc^2 + 66*zc^3))/(3*t1*(-1 + zc)^3) - 
    (4*zc*(2801 - 1779*zc - 2055*zc^2 + 1213*zc^3))/(3*t1^2*(-1 + zc)^4) + 
    (2*(24 - 552*zc + 1033*zc^2 - 475*zc^3 + 29*zc^4 + zc^5))/
     (3*(-1 + t1)^2*(-1 + zc)^4*zc) + 
    (2*(24 + 676*zc + 1643*zc^2 - 2057*zc^3 - 1809*zc^4 + 1463*zc^5))/
     (3*(1 + t1)^2*(-1 + zc)^4*zc) - (64*((-I)*Pi + Log[1 - zc]))/
     ((-1 + t1)^2*(-1 + zc)^2) + 
    ((8*zc^2*(1 + 3*zc + zc^2))/((1 + t1)^2*(-1 + zc)^5) - 
      (8*(8 - 24*zc + 25*zc^2 - 5*zc^3 + zc^4))/((-1 + t1)^2*(-1 + zc)^5))*
     Log[zc] + (256/((-1 + t1)^2*(-1 + zc)^2) - 
      (400*zc^5)/(t1^6*(-1 + zc)^5) + (320*zc^4*(-8 + 5*zc))/
       (t1^5*(-1 + zc)^5) - (64*(-1 + 7*zc))/((-1 + t1)*(-1 + zc)^3) + 
      (64*(-1 + 7*zc))/(t1*(-1 + zc)^3) + 
      (64*(1 + zc)*(-3 + 2*zc)*(1 + 8*zc + 11*zc^2))/
       ((1 + t1)^2*(-1 + zc)^4) - (32*zc^3*(29 - 153*zc + 84*zc^2))/
       (t1^4*(-1 + zc)^5) + (32*zc^2*(161 - 123*zc - 107*zc^2 + 79*zc^3))/
       (t1^3*(-1 + zc)^5) - (16*zc*(110 + 94*zc - 196*zc^2 - 80*zc^3 + 
         87*zc^4))/(t1^2*(-1 + zc)^5))*(Log[(1 - t1/zc)/(1 - t1)]*
       UnitStep[1 - t1/zc] + ((-I)*Pi + Log[(-1 + t1/zc)/(1 - t1)])*
       UnitStep[-1 + t1/zc])), {t1, 0, 1}, MaxRecursion -> 21, 
 WorkingPrecision -> 25];


numfunc[right, 0, zc_] :=NIntegrate[(16/(9*t1^2*(-1 + zc)^2) + (16*zc^2)/(9*(-1 + t1)*(-1 + zc)^2) - 
    (16*(2 + zc))/(9*(1 + t1)*(-1 + zc)) + (8*(-3 + 2*zc))/
     (9*t1*(-1 + zc)^2) + (2*(-17 - 2*zc + 7*zc^2))/
     (27*(-1 + t1)^2*(-1 + zc)^2) + (2*(-47 + 16*zc + 55*zc^2))/
     (27*(1 + t1)^2*(-1 + zc)^2) + (32*zc^2*Log[1 - zc])/
     (3*(-1 + t1)^2*(-1 + zc)^2) + ((8*zc)/(9*(-1 + zc)^3) + 
      (4*(-1 - 5*zc + 2*zc^2))/(9*(1 + t1)^2*(-1 + zc)^3) - 
      (4*(-1 - 3*zc + 2*zc^2))/(9*(-1 + t1)^2*(-1 + zc)^3))*Log[zc] + 
    (16/(9*t1^3*(-1 + zc)^3) + (8*(-4 + zc))/(9*t1^2*(-1 + zc)^3) - 
      (8*zc)/(9*(-1 + zc)^3) - (32*zc^2)/(3*(-1 + t1)*(-1 + zc)^3) + 
      (32*zc^2)/(3*t1*(-1 + zc)^3) - (128*zc^2)/(9*(-1 + t1)^2*(-1 + zc)^2) - 
      (32*(1 + zc)*(2 + zc))/(9*(1 + t1)^2*(-1 + zc)^2))*
     Log[(1 - t1*zc)/(1 - t1)])*
   Log[(1 - t1 + Sqrt[(1 - t1)^2 + 4*t1*zc])^2/(4*t1*zc)]^2 + 
  Log[((1 - t1 + Sqrt[(1 - t1)^2 + (4*t1)/zc])^2*zc)/(4*t1)]^2*
   (16/(9*(-1 + t1)*(-1 + zc)^2*zc) + (16*zc)/(9*t1^2*(-1 + zc)^2) + 
    (16*(1 + 2*zc))/(9*(1 + t1)*(-1 + zc)*zc) - 
    (8*(-2 + 3*zc))/(9*t1*(-1 + zc)^2) - (2*(-7 + 2*zc + 17*zc^2))/
     (27*(-1 + t1)^2*(-1 + zc)^2*zc) - (2*(-55 - 16*zc + 47*zc^2))/
     (27*(1 + t1)^2*(-1 + zc)^2*zc) + (32*((-I)*Pi + Log[1 - zc]))/
     (3*(-1 + t1)^2*(-1 + zc)^2*zc) + 
    ((8*zc)/(9*(-1 + zc)^3) - (4*(-2 + 5*zc + zc^2))/
       (9*(1 + t1)^2*(-1 + zc)^3) + (4*(-3 + zc)*(-8 + 6*zc + zc^2))/
       (9*(-1 + t1)^2*(-1 + zc)^3*zc))*Log[zc] + 
    (32/(3*(-1 + t1)*(-1 + zc)^3) - 32/(3*t1*(-1 + zc)^3) - 
      128/(9*(-1 + t1)^2*(-1 + zc)^2*zc) + (8*zc)/(9*(-1 + zc)^3) - 
      (16*zc^2)/(9*t1^3*(-1 + zc)^3) - (32*(1 + zc)*(1 + 2*zc))/
       (9*(1 + t1)^2*(-1 + zc)^2*zc) + (8*zc*(-1 + 4*zc))/
       (9*t1^2*(-1 + zc)^3))*(Log[(1 - t1/zc)/(1 - t1)]*UnitStep[1 - t1/zc] + 
      ((-I)*Pi + Log[(-1 + t1/zc)/(1 - t1)])*UnitStep[-1 + t1/zc])), 
 {t1, 0, 1}, WorkingPrecision -> 25];


numfunc[right, 1, zc_] :=NIntegrate[(16/(t1^3*(-1 + zc)^3) + (40*(-3 + zc))/(3*t1^2*(-1 + zc)^3) + 
    (16*(2 + zc)*(3 + zc))/(3*(1 + t1)*(-1 + zc)^2) - 
    (16*zc^2*(7 + zc))/(3*(-1 + t1)*(-1 + zc)^3) + 
    (8*(11 - 3*zc + 6*zc^2))/(3*t1*(-1 + zc)^3) - 
    (4*(-10 - 18*zc - 15*zc^2 + 25*zc^3))/(9*(-1 + t1)^2*(-1 + zc)^3) - 
    (4*(-89 - 10*zc + 80*zc^2 + 49*zc^3))/(9*(1 + t1)^2*(-1 + zc)^3) - 
    (32*zc^2*Log[1 - zc])/((-1 + t1)^2*(-1 + zc)^2) + 
    ((-8*zc*(1 + zc))/(3*(-1 + zc)^4) - (4*(-1 - 8*zc - 3*zc^2 + 2*zc^3))/
       (3*(1 + t1)^2*(-1 + zc)^4) + (4*(-1 - 6*zc - zc^2 + 2*zc^3))/
       (3*(-1 + t1)^2*(-1 + zc)^4))*Log[zc] + 
    (16/(t1^4*(-1 + zc)^4) + (16*(-9 + zc))/(3*t1^3*(-1 + zc)^4) + 
      (96*zc^2)/((-1 + t1)*(-1 + zc)^3) - (96*zc^2)/(t1*(-1 + zc)^3) + 
      (128*zc^2)/(3*(-1 + t1)^2*(-1 + zc)^2) + (8*zc*(1 + zc))/
       (3*(-1 + zc)^4) + (32*(1 + zc)*(2 + zc)*(3 + zc))/
       (3*(1 + t1)^2*(-1 + zc)^3) + (8*(6 + zc + zc^2))/(t1^2*(-1 + zc)^4))*
     Log[(1 - t1*zc)/(1 - t1)])*
   Log[(1 - t1 + Sqrt[(1 - t1)^2 + 4*t1*zc])^2/(4*t1*zc)]^2 + 
  Log[((1 - t1 + Sqrt[(1 - t1)^2 + (4*t1)/zc])^2*zc)/(4*t1)]^2*
   ((16*zc^2)/(t1^3*(-1 + zc)^3) - (40*zc*(-1 + 3*zc))/(3*t1^2*(-1 + zc)^3) - 
    (16*(1 + 2*zc)*(1 + 3*zc))/(3*(1 + t1)*(-1 + zc)^2*zc) - 
    (16*(1 + 7*zc))/(3*(-1 + t1)*(-1 + zc)^3*zc) + 
    (8*(6 - 3*zc + 11*zc^2))/(3*t1*(-1 + zc)^3) + 
    (4*(-25 + 15*zc + 18*zc^2 + 10*zc^3))/(9*(-1 + t1)^2*(-1 + zc)^3*zc) + 
    (4*(-49 - 80*zc + 10*zc^2 + 89*zc^3))/(9*(1 + t1)^2*(-1 + zc)^3*zc) + 
    (32*((-I)*Pi + Log[1 - zc]))/((-1 + t1)^2*(-1 + zc)^2*zc) + 
    ((-8*zc*(1 + zc))/(3*(-1 + zc)^4) + (4*(-2 + 3*zc + 8*zc^2 + zc^3))/
       (3*(1 + t1)^2*(-1 + zc)^4) - (4*(24 - 50*zc + 25*zc^2 + 6*zc^3 + 
         zc^4))/(3*(-1 + t1)^2*(-1 + zc)^4*zc))*Log[zc] + 
    (96/((-1 + t1)*(-1 + zc)^3) - 96/(t1*(-1 + zc)^3) - 
      128/(3*(-1 + t1)^2*(-1 + zc)^2*zc) - (16*zc^3)/(t1^4*(-1 + zc)^4) - 
      (8*zc*(1 + zc))/(3*(-1 + zc)^4) + (32*(1 + zc)*(1 + 2*zc)*(1 + 3*zc))/
       (3*(1 + t1)^2*(-1 + zc)^3*zc) + (16*zc^2*(-1 + 9*zc))/
       (3*t1^3*(-1 + zc)^4) - (8*zc*(1 + zc + 6*zc^2))/(t1^2*(-1 + zc)^4))*
     (Log[(1 - t1/zc)/(1 - t1)]*UnitStep[1 - t1/zc] + 
      ((-I)*Pi + Log[(-1 + t1/zc)/(1 - t1)])*UnitStep[-1 + t1/zc])), 
 {t1, 0, 1}, WorkingPrecision -> 25];


numfunc[right, 2, zc_] :=NIntegrate[(320/(3*t1^4*(-1 + zc)^4) + (32*zc^2*(34 + zc))/
     (3*(-1 + t1)*(-1 + zc)^3) + (80*(-13 + 2*zc))/(3*t1^3*(-1 + zc)^4) - 
    (32*(2 + zc)*(11 + 8*zc + zc^2))/(3*(1 + t1)*(-1 + zc)^3) - 
    (8*(-487 - 31*zc + 248*zc^2))/(9*t1^2*(-1 + zc)^4) - 
    (16*(43 + 7*zc - 103*zc^2 + 48*zc^3))/(3*t1*(-1 + zc)^4) + 
    (4*(-236 - 147*zc + 215*zc^2 + 185*zc^3 + 43*zc^4))/
     (3*(1 + t1)^2*(-1 + zc)^4) + 
    (4*(-23 - 104*zc + 58*zc^2 - 132*zc^3 + 81*zc^4))/
     (9*(-1 + t1)^2*(-1 + zc)^4) + (64*zc^2*Log[1 - zc])/
     ((-1 + t1)^2*(-1 + zc)^2) + ((16*zc*(1 + 3*zc + zc^2))/(3*(-1 + zc)^5) + 
      (8*(-1 - 13*zc - 19*zc^2 + zc^3 + 2*zc^4))/(3*(1 + t1)^2*(-1 + zc)^5) - 
      (8*(-1 - 11*zc - 13*zc^2 + 3*zc^3 + 2*zc^4))/(3*(-1 + t1)^2*
        (-1 + zc)^5))*Log[zc] + (320/(3*t1^5*(-1 + zc)^5) - 
      400/(t1^4*(-1 + zc)^5) - (384*zc^2)/((-1 + t1)*(-1 + zc)^3) + 
      (384*zc^2)/(t1*(-1 + zc)^3) - (256*zc^2)/(3*(-1 + t1)^2*(-1 + zc)^2) - 
      (16*zc*(1 + 3*zc + zc^2))/(3*(-1 + zc)^5) - 
      (64*(1 + zc)*(2 + zc)*(11 + 8*zc + zc^2))/(3*(1 + t1)^2*(-1 + zc)^4) - 
      (64*(-28 - 9*zc + 12*zc^2))/(3*t1^3*(-1 + zc)^5) - 
      (16*(79 + 61*zc - 129*zc^2 + 29*zc^3))/(3*t1^2*(-1 + zc)^5))*
     Log[(1 - t1*zc)/(1 - t1)])*
   Log[(1 - t1 + Sqrt[(1 - t1)^2 + 4*t1*zc])^2/(4*t1*zc)]^2 + 
  Log[((1 - t1 + Sqrt[(1 - t1)^2 + (4*t1)/zc])^2*zc)/(4*t1)]^2*
   ((320*zc^3)/(3*t1^4*(-1 + zc)^4) - (80*zc^2*(-2 + 13*zc))/
     (3*t1^3*(-1 + zc)^4) - (32*(1 + 34*zc))/(3*(-1 + t1)*(-1 + zc)^3*zc) + 
    (32*(1 + 2*zc)*(1 + 8*zc + 11*zc^2))/(3*(1 + t1)*(-1 + zc)^3*zc) + 
    (8*zc*(-248 + 31*zc + 487*zc^2))/(9*t1^2*(-1 + zc)^4) - 
    (16*(48 - 103*zc + 7*zc^2 + 43*zc^3))/(3*t1*(-1 + zc)^4) - 
    (4*(-81 + 132*zc - 58*zc^2 + 104*zc^3 + 23*zc^4))/
     (9*(-1 + t1)^2*(-1 + zc)^4*zc) - 
    (4*(-43 - 185*zc - 215*zc^2 + 147*zc^3 + 236*zc^4))/
     (3*(1 + t1)^2*(-1 + zc)^4*zc) + (64*((-I)*Pi + Log[1 - zc]))/
     ((-1 + t1)^2*(-1 + zc)^2*zc) + 
    ((16*zc*(1 + 3*zc + zc^2))/(3*(-1 + zc)^5) - 
      (8*(-2 - zc + 19*zc^2 + 13*zc^3 + zc^4))/(3*(1 + t1)^2*(-1 + zc)^5) + 
      (8*(24 - 74*zc + 69*zc^2 - 11*zc^3 + 11*zc^4 + zc^5))/
       (3*(-1 + t1)^2*(-1 + zc)^5*zc))*Log[zc] + 
    (384/((-1 + t1)*(-1 + zc)^3) - 384/(t1*(-1 + zc)^3) - 
      256/(3*(-1 + t1)^2*(-1 + zc)^2*zc) - (320*zc^4)/(3*t1^5*(-1 + zc)^5) + 
      (400*zc^4)/(t1^4*(-1 + zc)^5) + (16*zc*(1 + 3*zc + zc^2))/
       (3*(-1 + zc)^5) - (64*(1 + zc)*(1 + 2*zc)*(1 + 8*zc + 11*zc^2))/
       (3*(1 + t1)^2*(-1 + zc)^4*zc) - (64*zc^2*(-12 + 9*zc + 28*zc^2))/
       (3*t1^3*(-1 + zc)^5) + (16*zc*(29 - 129*zc + 61*zc^2 + 79*zc^3))/
       (3*t1^2*(-1 + zc)^5))*(Log[(1 - t1/zc)/(1 - t1)]*UnitStep[1 - t1/zc] + 
      ((-I)*Pi + Log[(-1 + t1/zc)/(1 - t1)])*UnitStep[-1 + t1/zc])), 
 {t1, 0, 1}, WorkingPrecision -> 25]



